Evidence of weak circumstellar medium interaction in the Type II SN 2023axu

We present high-cadence photometric and spectroscopic observations of SN~2023axu, a classical Type II supernova with an absolute $V$-band peak magnitude of $-16.5 \pm 0.1$ mag. SN~2023axu was discovered by the Distance Less Than 40 Mpc (DLT40) survey within 1 day of the last non-detection in the nearby galaxy NGC 2283 at 13.7 Mpc. We modeled the early light curve using a recently updated shock cooling model that includes the effects of line blanketing and found the explosion epoch to be MJD 59971.48 $\pm$ 0.03 and the probable progenitor to be a red supergiant with a radius of 417 $\pm$ 28 $R_\odot$. The shock cooling model cannot match the rise of observed data in the $r$ and $i$ bands and underpredicts the overall UV data which points to possible interaction with circumstellar material. This interpretation is further supported by spectral behavior. We see a ledge feature around 4600 \AA\ in the very early spectra (+1.1 and +1.5 days after the explosion) which can be a sign of circumstellar interaction. The signs of circumstellar material are further bolstered by the presence of absorption features blueward of H$\alpha$ and H$\beta$ at day $>$40 which is also generally attributed to circumstellar interaction. Our analysis shows the need for high-cadence early photometric and spectroscopic data to decipher the mass-loss history of the progenitor.

==> SN2023axu_20230224.txt <==
3.499383544921872272e+03 1.857189193556728346e-15
3.501107922196385516e+03 1.623138743637314585e-15
3.502832299470898761e+03 1.565710545088183463e-15
3.504556676745412005e+03 1.649185853798331575e-15
3.506281054019925250e+03 1.513112975437243615e-15
3.508005431294438495e+03 1.362611949610862717e-15
3.509729808568951739e+03 1.503238053579916168e-15
3.511454185843464984e+03 1.484934200985342772e-15
3.513178563117978229e+03 1.875092717204605679e-15
3.514902940392491473e+03 1.625220009467836808e-15
3.516627317667004718e+03 1.254641189219949087e-15
3.518351694941517962e+03 1.307281957551198904e-15
3.520076072216031207e+03 1.296137439185055668e-15
3.521800449490544452e+03 1.559143816285476093e-15
3.523524826765057696e+03 1.487825018555203292e-15
3.525249204039570941e+03 1.490917853482983963e-15
3.526973581314084186e+03 1.713054890878384397e-15
3.528697958588597430e+03 1.671611792230718024e-15
3.530422335863110675e+03 1.703221367756354004e-15
3.532146713137623919e+03 1.665259680401021212e-15
3.533871090412137164e+03 1.706996487723148014e-15
3.535595467686650409e+03 1.583820215379598811e-15
3.537319844961163653e+03 1.583842661752701050e-15
3.539044222235676898e+03 1.556509120303041591e-15
3.540768599510190143e+03 1.799796570391381904e-15
3.542492976784703387e+03 1.806706241658608859e-15
3.544217354059216632e+03 1.500495678534061964e-15
3.545941731333729876e+03 1.708581815763052843e-15
3.547666108608243121e+03 1.641926040286533373e-15
3.549390485882756366e+03 1.528172162448241007e-15
3.551114863157269610e+03 1.773485291829939980e-15
3.552839240431782855e+03 1.984882163212392699e-15
3.554563617706295645e+03 1.958464052620478325e-15
3.556287994980808890e+03 1.706180053841113275e-15
3.558012372255322134e+03 1.590861070874531775e-15
3.559736749529835379e+03 1.755113253083112612e-15
3.561461126804348623e+03 1.908772653011567982e-15
3.563185504078861868e+03 1.764923376919975105e-15
3.564909881353375113e+03 1.563915788152070007e-15
3.566634258627888357e+03 1.847408715873019754e-15
3.568358635902401602e+03 1.791938857497940574e-15
3.570083013176914847e+03 1.751685098987337645e-15
3.571807390451428091e+03 1.669083081245808717e-15
3.573531767725941336e+03 1.790799174667409913e-15
3.575256145000454580e+03 1.762362690441306948e-15
3.576980522274967825e+03 1.687644220098110607e-15
3.578704899549481070e+03 1.814419323676306518e-15
3.580429276823994314e+03 1.920007909782185836e-15
3.582153654098507559e+03 2.007970799046887231e-15
3.583878031373020804e+03 1.787180226400265914e-15
3.585602408647534048e+03 1.708514476643746127e-15
3.587326785922047293e+03 1.598447733224851730e-15
3.589051163196560537e+03 1.793688404050494331e-15
3.590775540471073782e+03 1.692687771903417931e-15
3.592499917745587027e+03 1.641803008750944686e-15
3.594224295020100271e+03 1.864027714056385940e-15
3.595948672294613516e+03 1.790361046875442626e-15
3.597673049569126761e+03 1.765171239936165395e-15
3.599397426843640005e+03 1.897393824156390525e-15
3.601121804118153250e+03 1.638144567572634956e-15
3.602846181392666495e+03 1.506255184938035986e-15
3.604570558667179739e+03 1.541236798626691336e-15
3.606294935941692984e+03 1.698362469133548117e-15
3.608019313216206228e+03 1.550512232915599552e-15
3.609743690490719473e+03 1.496903835321230104e-15
3.611468067765232718e+03 1.499213588289274174e-15
3.613192445039745962e+03 1.583320465940718774e-15
3.614916822314259207e+03 1.500745553253501983e-15
3.616641199588772452e+03 1.715092534512123023e-15
3.618365576863285696e+03 1.725754667614804935e-15
3.620089954137798941e+03 1.810511748932385617e-15
3.621814331412312185e+03 1.817283989103920562e-15
3.623538708686825430e+03 1.853545257817640346e-15
3.625263085961338675e+03 1.960173576866274317e-15
3.626987463235851919e+03 1.791115117956735767e-15
3.628711840510365164e+03 1.839978331101468217e-15
3.630436217784878409e+03 1.837798068295235648e-15
3.632160595059391653e+03 1.624501725528565161e-15
3.633884972333904898e+03 1.723111289544661077e-15
3.635609349608418142e+03 1.741716262351983378e-15
3.637333726882931387e+03 1.817404479540667486e-15
3.639058104157444632e+03 1.823396602367781220e-15
3.640782481431957876e+03 1.752407618091345563e-15
3.642506858706471121e+03 1.735592002385097973e-15
3.644231235980984366e+03 2.078101103673043841e-15
3.645955613255497610e+03 1.915486024393268753e-15
3.647679990530010855e+03 1.791989255958302205e-15
3.649404367804524099e+03 1.971623980005494763e-15
3.651128745079037344e+03 1.750289294569380965e-15
3.652853122353550589e+03 1.698760151102284011e-15
3.654577499628063833e+03 1.893536647872831255e-15
3.656301876902577078e+03 1.870560032145611104e-15
3.658026254177090323e+03 1.911358221083061734e-15
3.659750631451603567e+03 1.731540326161025434e-15
3.661475008726116812e+03 1.606855276380179508e-15
3.663199386000630057e+03 1.623876932850846708e-15
3.664923763275143301e+03 1.621727904384544141e-15
3.666648140549656546e+03 1.331567980335755796e-15
3.668372517824169790e+03 1.358631106517004319e-15
3.670096895098683035e+03 1.410989601118581641e-15
3.671821272373196280e+03 1.452242329111352610e-15
3.673545649647709524e+03 1.498156279412863993e-15
3.675270026922222769e+03 1.421375283843103431e-15
3.676994404196736014e+03 1.444631420442917501e-15
3.678718781471249258e+03 1.456710004391645417e-15
3.680443158745762503e+03 1.524294551494829227e-15
3.682167536020275747e+03 1.491582774346578589e-15
3.683891913294788992e+03 1.386264285871754987e-15
3.685616290569302237e+03 1.439577386604887904e-15
3.687340667843815481e+03 1.488952948803590800e-15
3.689065045118328726e+03 1.521666314138617540e-15
3.690789422392841971e+03 1.642581537908589795e-15
3.692513799667355215e+03 1.858214526939379677e-15
3.694238176941868460e+03 1.827634096444657671e-15
3.695962554216381704e+03 1.777608330579818693e-15
3.697686931490894949e+03 1.747222294146491550e-15
3.699411308765408194e+03 1.709118305256020036e-15
3.701135686039920984e+03 1.964914208513819822e-15
3.702860063314434228e+03 2.146064274503650324e-15
3.704584440588947473e+03 2.245317054164067475e-15
3.706308817863460717e+03 2.174877370753926231e-15
3.708033195137973962e+03 2.135310979480020167e-15
3.709757572412487207e+03 2.207422917686278213e-15
3.711481949687000451e+03 2.262607961232843135e-15
3.713206326961513696e+03 2.489912005485613207e-15
3.714930704236026941e+03 2.602358805607173781e-15
3.716655081510540185e+03 2.611114161666467856e-15
3.718379458785053430e+03 2.581059950390227585e-15
3.720103836059566675e+03 2.846485347708887885e-15
3.721828213334079919e+03 2.891197675895600637e-15
3.723552590608593164e+03 2.881358964696768311e-15
3.725276967883106408e+03 2.791706879977005028e-15
3.727001345157619653e+03 2.842823200761433917e-15
3.728725722432132898e+03 3.074426784254466818e-15
3.730450099706646142e+03 3.351009723070834390e-15
3.732174476981159387e+03 3.126349903921155429e-15
3.733898854255672632e+03 2.897949587276401479e-15
3.735623231530185876e+03 2.850272855532535489e-15
3.737347608804699121e+03 2.871957322498719205e-15
3.739071986079212365e+03 2.997483793633543871e-15
3.740796363353725610e+03 2.834562935459809981e-15
3.742520740628238855e+03 2.863276081822309881e-15
3.744245117902752099e+03 2.709227046738117532e-15
3.745969495177265344e+03 2.630416136710262039e-15
3.747693872451778589e+03 2.817597289042779972e-15
3.749418249726291833e+03 2.586011493241639411e-15
3.751142627000805078e+03 2.713528915318985310e-15
3.752867004275318322e+03 2.869961289358514446e-15
3.754591381549831567e+03 2.994859050288239607e-15
3.756315758824344812e+03 3.150550905773631671e-15
3.758040136098858056e+03 3.044875075274185161e-15
3.759764513373371301e+03 3.115641925160203378e-15
3.761488890647884546e+03 3.059802760420121323e-15
3.763213267922397790e+03 2.939883223879646498e-15
3.764937645196911035e+03 3.206070527334362041e-15
3.766662022471424280e+03 3.185928719123365220e-15
3.768386399745937524e+03 2.891725589179976880e-15
3.770110777020450769e+03 2.919282959085948287e-15
3.771835154294964013e+03 3.129983887023113191e-15
3.773559531569477258e+03 3.038825354206658134e-15
3.775283908843990503e+03 3.071434216851817375e-15
3.777008286118503747e+03 3.390262288637782735e-15
3.778732663393016992e+03 3.311940540136966600e-15
3.780457040667530237e+03 3.349788725077367316e-15
3.782181417942043481e+03 3.482059696054704348e-15
3.783905795216556726e+03 3.421371267691591424e-15
3.785630172491069970e+03 3.488114922836388528e-15
3.787354549765583215e+03 3.766835561053389139e-15
3.789078927040096460e+03 3.556474505086310023e-15
3.790803304314609704e+03 3.504128504220704703e-15
3.792527681589122949e+03 3.321278231347498007e-15
3.794252058863636194e+03 3.237273950561789584e-15
3.795976436138149438e+03 3.260132616951104574e-15
3.797700813412662683e+03 3.145201257437010324e-15
3.799425190687175927e+03 3.113903390035963926e-15
3.801149567961689172e+03 2.707543992271923237e-15
3.802873945236202417e+03 2.816138063032897626e-15
3.804598322510715661e+03 2.833857568772983962e-15
3.806322699785228906e+03 2.494625743837083388e-15
3.808047077059742151e+03 2.545992786373899551e-15
3.809771454334255395e+03 2.483546552886997140e-15
3.811495831608768640e+03 2.362202306929240582e-15
3.813220208883281884e+03 2.391971915135203408e-15
3.814944586157795129e+03 2.254017988356500461e-15
3.816668963432308374e+03 2.081687229413481735e-15
3.818393340706821618e+03 2.041475822550241521e-15
3.820117717981334863e+03 1.825480091659789986e-15
3.821842095255848108e+03 1.731005530733952750e-15
3.823566472530361352e+03 1.731312050781740400e-15
3.825290849804874597e+03 1.735678929141309945e-15
3.827015227079387842e+03 1.712445027156361300e-15
3.828739604353901086e+03 1.396807093207992449e-15
3.830463981628414331e+03 1.471466377123999397e-15
3.832188358902927575e+03 1.387888259789878294e-15
3.833912736177440820e+03 1.320798591686127808e-15
3.835637113451954065e+03 1.380983988357690085e-15
3.837361490726467309e+03 1.406678309296175659e-15
3.839085868000980554e+03 1.390903802961222010e-15
3.840810245275493799e+03 1.237767234119459357e-15
3.842534622550007043e+03 1.273986257064934832e-15
3.844258999824520288e+03 1.182048242178769006e-15
3.845983377099033532e+03 1.041288095245812562e-15
3.847707754373546777e+03 1.051596803851252617e-15
3.849432131648060022e+03 1.153680897016985674e-15
3.851156508922573266e+03 1.130649224148193993e-15
3.852880886197086511e+03 1.045396628556469545e-15
3.854605263471599756e+03 1.123820338648311417e-15
3.856329640746113000e+03 1.164167906057822759e-15
3.858054018020626245e+03 1.161219172610193726e-15
3.859778395295139489e+03 1.331960262469452944e-15
3.861502772569652734e+03 1.173897244127340873e-15
3.863227149844165979e+03 1.147196859805754005e-15
3.864951527118679223e+03 1.241845168364896779e-15
3.866675904393192468e+03 1.197172227210231352e-15
3.868400281667705713e+03 1.075653492465340408e-15
3.870124658942218957e+03 1.345279432048553190e-15
3.871849036216732202e+03 1.199979929672142544e-15
3.873573413491245446e+03 1.256122967482052079e-15
3.875297790765758691e+03 1.186907564318048520e-15
3.877022168040271936e+03 1.256650245491717881e-15
3.878746545314785180e+03 1.477692281044555318e-15
3.880470922589298425e+03 1.481988432153029129e-15
3.882195299863811670e+03 1.321534451559054982e-15
3.883919677138324914e+03 1.509865556996589035e-15
3.885644054412838159e+03 1.546464580098026471e-15
3.887368431687351404e+03 1.438911301070990804e-15
3.889092808961864648e+03 1.550782224667536860e-15
3.890817186236377893e+03 1.568744511226129960e-15
3.892541563510891137e+03 1.801573645514721426e-15
3.894265940785404382e+03 2.152475466881418123e-15
3.895990318059917627e+03 2.159691128800840694e-15
3.897714695334430871e+03 2.090068408668326223e-15
3.899439072608944116e+03 2.216158791987785440e-15
3.901163449883456906e+03 2.365275554220115997e-15
3.902887827157970150e+03 2.225350581773152293e-15
3.904612204432483395e+03 2.598216814495100252e-15
3.906336581706996640e+03 2.677600318795299653e-15
3.908060958981509884e+03 2.601011387946329002e-15
3.909785336256023129e+03 2.843336502727470023e-15
3.911509713530536374e+03 3.242509672967005228e-15
3.913234090805049618e+03 3.292535862348317834e-15
3.914958468079562863e+03 3.485305102792109200e-15
3.916682845354076107e+03 3.449663015162832309e-15
3.918407222628589352e+03 3.607606919496736744e-15
3.920131599903102597e+03 3.919825804953513612e-15
3.921855977177615841e+03 3.884104307985431631e-15
3.923580354452129086e+03 3.984245625207518543e-15
3.925304731726642331e+03 4.243924327495532042e-15
3.927029109001155575e+03 4.588153435061996174e-15
3.928753486275668820e+03 4.426985935089078686e-15
3.930477863550182065e+03 4.126800846713943663e-15
3.932202240824695309e+03 4.319489407269509057e-15
3.933926618099208554e+03 4.308693548840279372e-15
3.935650995373721798e+03 4.221225115058537675e-15
3.937375372648235043e+03 4.274271400413285488e-15
3.939099749922748288e+03 4.196497682229342885e-15
3.940824127197261532e+03 4.090842180520630478e-15
3.942548504471774777e+03 4.255111091629919587e-15
3.944272881746288022e+03 4.152482038641746795e-15
3.945997259020801266e+03 4.146394412849830138e-15
3.947721636295314511e+03 4.422915518261048146e-15
3.949446013569827755e+03 4.351099406311618664e-15
3.951170390844341000e+03 4.427172705853948259e-15
3.952894768118854245e+03 4.383919815435354667e-15
3.954619145393367489e+03 4.240358318787591438e-15
3.956343522667880734e+03 4.206445660678371015e-15
3.958067899942393979e+03 4.337241523778064684e-15
3.959792277216907223e+03 4.432257868152789451e-15
3.961516654491420468e+03 4.472710467647760327e-15
3.963241031765933712e+03 4.073868063774127926e-15
3.964965409040446957e+03 3.850095935153171472e-15
3.966689786314960202e+03 4.165719469541437001e-15
3.968414163589473446e+03 4.541864778560443169e-15
3.970138540863986691e+03 4.456455905389950303e-15
3.971862918138499936e+03 4.089093481001023975e-15
3.973587295413013180e+03 4.046549133642808604e-15
3.975311672687526425e+03 4.097240667404189463e-15
3.977036049962039669e+03 4.250102162296331282e-15
3.978760427236552914e+03 4.430309268857630933e-15
3.980484804511066159e+03 4.377106282407641075e-15
3.982209181785579403e+03 4.307138819865594104e-15
3.983933559060092648e+03 4.184358853062241507e-15
3.985657936334605893e+03 4.190158911168565328e-15
3.987382313609119137e+03 4.178595217372649620e-15
3.989106690883632382e+03 3.823992920817635699e-15
3.990831068158145627e+03 3.806489831995572837e-15
3.992555445432658871e+03 3.795984505867251377e-15
3.994279822707172116e+03 3.917925910052822217e-15
3.996004199981685360e+03 3.552964824069361829e-15
3.997728577256198605e+03 3.476783104309783684e-15
3.999452954530711850e+03 3.390160644684112219e-15
4.001177331805225094e+03 3.494601077629988332e-15
4.002901709079738339e+03 3.643518998877950943e-15
4.004626086354251584e+03 3.677415563361173534e-15
4.006350463628764828e+03 3.667205004698496570e-15
4.008074840903278073e+03 3.593289098072823678e-15
4.009799218177791317e+03 3.461652131256506490e-15
4.011523595452304562e+03 3.208916134520662863e-15
4.013247972726817807e+03 3.208402620796389944e-15
4.014972350001331051e+03 3.210662716457901231e-15
4.016696727275844296e+03 3.199986713190708029e-15
4.018421104550357541e+03 3.249876742025749506e-15
4.020145481824870785e+03 3.143371242754467408e-15
4.021869859099384030e+03 3.208185145087182402e-15
4.023594236373897274e+03 3.180888237812491692e-15
4.025318613648410519e+03 3.200675139218588962e-15
4.027042990922923309e+03 3.127937667180783615e-15
4.028767368197436554e+03 3.107730849191085026e-15
4.030491745471949798e+03 3.332352551858137543e-15
4.032216122746463043e+03 3.333391649526181756e-15
4.033940500020976287e+03 3.324604741489602458e-15
4.035664877295489532e+03 3.542305973219350528e-15
4.037389254570002777e+03 3.371986917526060765e-15
4.039113631844516021e+03 3.742011142951733732e-15
4.040838009119029266e+03 3.808821713699363926e-15
4.042562386393542511e+03 3.805210388728745216e-15
4.044286763668055755e+03 3.864867342720339216e-15
4.046011140942569000e+03 3.847546365981936028e-15
4.047735518217082245e+03 4.019049785493724117e-15
4.049459895491595489e+03 4.110825805328727559e-15
4.051184272766108734e+03 4.336218307977781489e-15
4.052908650040621978e+03 4.443224827237364505e-15
4.054633027315135223e+03 4.289171556988435885e-15
4.056357404589648468e+03 4.244568919568392565e-15
4.058081781864161712e+03 4.150054018698442343e-15
4.059806159138674957e+03 4.321883122378449710e-15
4.061530536413188202e+03 4.424199620209085665e-15
4.063254913687701446e+03 4.327851316524803510e-15
4.064979290962214691e+03 4.278473530864614072e-15
4.066703668236727935e+03 4.296822382084510353e-15
4.068428045511241180e+03 4.524784359179060203e-15
4.070152422785754425e+03 4.503235841000910802e-15
4.071876800060267669e+03 4.475740304500088959e-15
4.073601177334780914e+03 4.674254334150395804e-15
4.075325554609294159e+03 4.402974245100313780e-15
4.077049931883807403e+03 4.075791675597342442e-15
4.078774309158320648e+03 3.933997513194025311e-15
4.080498686432833892e+03 4.419231348456965566e-15
4.082223063707347137e+03 4.316458299867759543e-15
4.083947440981860382e+03 4.372602184710616333e-15
4.085671818256373626e+03 4.538908633574525661e-15
4.087396195530886871e+03 4.486649241827777093e-15
4.089120572805400116e+03 4.293071296677594684e-15
4.090844950079913360e+03 4.176039718970783396e-15
4.092569327354426605e+03 4.126574265400553138e-15
4.094293704628939849e+03 4.240995287563926672e-15
4.096018081903453094e+03 4.520008787422440458e-15
4.097742459177966339e+03 4.454365851592600317e-15
4.099466836452479583e+03 4.422140483114310461e-15
4.101191213726992828e+03 4.276005700372788668e-15
4.102915591001506073e+03 4.055313383548048850e-15
4.104639968276019317e+03 4.052225948455306925e-15
4.106364345550532562e+03 4.131847469013684784e-15
4.108088722825045807e+03 4.161297534040295926e-15
4.109813100099559051e+03 4.147324878542388987e-15
4.111537477374072296e+03 4.207747550318300875e-15
4.113261854648585540e+03 4.230300649571893876e-15
4.114986231923098785e+03 4.226670689876435572e-15
4.116710609197612030e+03 4.313096426100107225e-15
4.118434986472125274e+03 4.215502136950413994e-15
4.120159363746638519e+03 4.033321867138485450e-15
4.121883741021151764e+03 4.256759417745276455e-15
4.123608118295665008e+03 4.402742158072766102e-15
4.125332495570178253e+03 4.342826435515785913e-15
4.127056872844691497e+03 4.313312419501657072e-15
4.128781250119204742e+03 4.303824379942988027e-15
4.130505627393717987e+03 3.944158520429287898e-15
4.132230004668231231e+03 3.978339264466314307e-15
4.133954381942744476e+03 4.087946598390441652e-15
4.135678759217257721e+03 4.064215276307217919e-15
4.137403136491770965e+03 3.970643123107561734e-15
4.139127513766284210e+03 3.923977113428006938e-15
4.140851891040797454e+03 3.985314580786953470e-15
4.142576268315310699e+03 3.930687308436155505e-15
4.144300645589823944e+03 4.033628069548917880e-15
4.146025022864337188e+03 4.204071427327217211e-15
4.147749400138850433e+03 4.200059879289020845e-15
4.149473777413363678e+03 4.077154551609474611e-15
4.151198154687876922e+03 3.812823944375140495e-15
4.152922531962390167e+03 3.859049073405649427e-15
4.154646909236903412e+03 4.005757720968936009e-15
4.156371286511416656e+03 3.859278195817881715e-15
4.158095663785929901e+03 3.866909539156169334e-15
4.159820041060443145e+03 3.775629457111783285e-15
4.161544418334956390e+03 3.779333532190126341e-15
4.163268795609469635e+03 3.552783559018649409e-15
4.164993172883982879e+03 3.230204825342242007e-15
4.166717550158496124e+03 3.402846868893376689e-15
4.168441927433009369e+03 3.672688272482547284e-15
4.170166304707522613e+03 3.642477148352828153e-15
4.171890681982035858e+03 3.442598336866257817e-15
4.173615059256549102e+03 3.349708045189141344e-15
4.175339436531062347e+03 3.343103729299399564e-15
4.177063813805575592e+03 3.235848394111560597e-15
4.178788191080088836e+03 3.148054276161599621e-15
4.180512568354602081e+03 3.047497065762410848e-15
4.182236945629115326e+03 3.150140518310686963e-15
4.183961322903628570e+03 3.204043577491582501e-15
4.185685700178141815e+03 3.090445871352940146e-15
4.187410077452655059e+03 3.177924469530048895e-15
4.189134454727168304e+03 3.053324440681283621e-15
4.190858832001681549e+03 2.998760907559766542e-15
4.192583209276194793e+03 2.936653063735292224e-15
4.194307586550708038e+03 2.873562873450239731e-15
4.196031963825221283e+03 2.911946594971541978e-15
4.197756341099734527e+03 2.935720480460365239e-15
4.199480718374247772e+03 2.848941531497688542e-15
4.201205095648761016e+03 2.819057362085609572e-15
4.202929472923274261e+03 2.730942853923349657e-15
4.204653850197787506e+03 2.529370188300507534e-15
4.206378227472300750e+03 2.605878439261252212e-15
4.208102604746813995e+03 2.560484673068473375e-15
4.209826982021327240e+03 2.365786738603783967e-15
4.211551359295840484e+03 2.226665388665527781e-15
4.213275736570353729e+03 2.525183304442229527e-15
4.215000113844866974e+03 2.607664619988774718e-15
4.216724491119380218e+03 2.430676026868804594e-15
4.218448868393893463e+03 2.315762243288365871e-15
4.220173245668406707e+03 2.127906217455123074e-15
4.221897622942919952e+03 2.244926995491856869e-15
4.223622000217433197e+03 2.268210448904219891e-15
4.225346377491946441e+03 2.082362526430680226e-15
4.227070754766459686e+03 1.985549836933065901e-15
4.228795132040972931e+03 2.004967431974160295e-15
4.230519509315486175e+03 1.968419866124268558e-15
4.232243886589999420e+03 2.011062469304365427e-15
4.233968263864512664e+03 1.972397744602811566e-15
4.235692641139025909e+03 2.210843872002001519e-15
4.237417018413539154e+03 2.301230969561744721e-15
4.239141395688052398e+03 2.027390088153876134e-15
4.240865772962565643e+03 1.873189645930362079e-15
4.242590150237078888e+03 2.052059287467947191e-15
4.244314527511592132e+03 2.045188367958057120e-15
4.246038904786105377e+03 1.738924759395188424e-15
4.247763282060618621e+03 1.697390075310100180e-15
4.249487659335131866e+03 2.041709391885446895e-15
4.251212036609645111e+03 2.034364345683331229e-15
4.252936413884158355e+03 2.038237403834651518e-15
4.254660791158671600e+03 2.010499615910914945e-15
4.256385168433184845e+03 1.913745159928424353e-15
4.258109545707698089e+03 2.073155278294025981e-15
4.259833922982211334e+03 2.210635290138740147e-15
4.261558300256724579e+03 2.176736396314912607e-15
4.263282677531237823e+03 2.316163736905364409e-15
4.265007054805751068e+03 2.275234046102852549e-15
4.266731432080264312e+03 2.440083386539247667e-15
4.268455809354777557e+03 2.626564889657333549e-15
4.270180186629290802e+03 2.780194431674398205e-15
4.271904563903804046e+03 2.861624579333400809e-15
4.273628941178317291e+03 2.720798575588795343e-15
4.275353318452830536e+03 2.819285425706657792e-15
4.277077695727343780e+03 3.074136463711795407e-15
4.278802073001856115e+03 3.159747989514918864e-15
4.280526450276369360e+03 3.257735090193901277e-15
4.282250827550882605e+03 3.217515848275898961e-15
4.283975204825395849e+03 3.172101965050622835e-15
4.285699582099909094e+03 3.555125605117807550e-15
4.287423959374422338e+03 3.670880704173106607e-15
4.289148336648935583e+03 3.649230542041286690e-15
4.290872713923448828e+03 3.893752013254658112e-15
4.292597091197962072e+03 3.730359357729303577e-15
4.294321468472475317e+03 3.680450058894712065e-15
4.296045845746988562e+03 3.773767678693718333e-15
4.297770223021501806e+03 3.648220031735212310e-15
4.299494600296015051e+03 3.586997337340618736e-15
4.301218977570528295e+03 3.809187208416104156e-15
4.302943354845041540e+03 3.608006295531367147e-15
4.304667732119554785e+03 3.814386296646351052e-15
4.306392109394068029e+03 3.730225526523637397e-15
4.308116486668581274e+03 3.533828443966755863e-15
4.309840863943094519e+03 3.548783234167004162e-15
4.311565241217607763e+03 3.919161307606392614e-15
4.313289618492121008e+03 3.866594866416264362e-15
4.315013995766634253e+03 3.728343419314838342e-15
4.316738373041147497e+03 3.762350945114151246e-15
4.318462750315660742e+03 3.689910146366121718e-15
4.320187127590173986e+03 3.723552600965168019e-15
4.321911504864687231e+03 3.975482645851699179e-15
4.323635882139200476e+03 3.828690142026634421e-15
4.325360259413713720e+03 3.787584480129330480e-15
4.327084636688226965e+03 3.890713282556383310e-15
4.328809013962740210e+03 4.084667733851620255e-15
4.330533391237253454e+03 3.798346880757143620e-15
4.332257768511766699e+03 3.795583435766726466e-15
4.333982145786279943e+03 3.880202450713904697e-15
4.335706523060793188e+03 3.928170773549862979e-15
4.337430900335306433e+03 3.776631073571911495e-15
4.339155277609819677e+03 3.694401115052464019e-15
4.340879654884332922e+03 3.754777200016276920e-15
4.342604032158846167e+03 4.000365509226715133e-15
4.344328409433359411e+03 4.150672352749937982e-15
4.346052786707872656e+03 3.986787147565755071e-15
4.347777163982385900e+03 4.021418936647194395e-15
4.349501541256899145e+03 3.775012393609708528e-15
4.351225918531412390e+03 3.931207810182243273e-15
4.352950295805925634e+03 3.955601088513746241e-15
4.354674673080438879e+03 4.354575629527150313e-15
4.356399050354952124e+03 4.198827869867239465e-15
4.358123427629465368e+03 4.118055231533543012e-15
4.359847804903978613e+03 4.133250155574337906e-15
4.361572182178491857e+03 4.055564105300436123e-15
4.363296559453005102e+03 4.401707930844168601e-15
4.365020936727518347e+03 4.222507946457154313e-15
4.366745314002031591e+03 3.920026975278486508e-15
4.368469691276544836e+03 3.765557388335982400e-15
4.370194068551058081e+03 3.759342284085503971e-15
4.371918445825571325e+03 3.852998293546938333e-15
4.373642823100084570e+03 3.826234593512544205e-15
4.375367200374597815e+03 3.821858821307028489e-15
4.377091577649111059e+03 3.780543942271752736e-15
4.378815954923624304e+03 4.094010083743361561e-15
4.380540332198137548e+03 3.857008147519240190e-15
4.382264709472650793e+03 3.668824955210120420e-15
4.383989086747164038e+03 3.775737453812558209e-15
4.385713464021677282e+03 3.651482802648035875e-15
4.387437841296190527e+03 3.817137883175506646e-15
4.389162218570703772e+03 3.988124189072995984e-15
4.390886595845217016e+03 3.660040800030619698e-15
4.392610973119730261e+03 3.651658561984591142e-15
4.394335350394243505e+03 3.571100222986550027e-15
4.396059727668756750e+03 3.546488198396418635e-15
4.397784104943269995e+03 3.673047414452183107e-15
4.399508482217783239e+03 3.747046330306686920e-15
4.401232859492296484e+03 3.480708043229123298e-15
4.402957236766809729e+03 3.299622987017994565e-15
4.404681614041322973e+03 3.596418461296454691e-15
4.406405991315836218e+03 3.578514725890340545e-15
4.408130368590349462e+03 3.444891255054475208e-15
4.409854745864862707e+03 3.395272700279028735e-15
4.411579123139375952e+03 3.513762233446301488e-15
4.413303500413889196e+03 3.412982465140221647e-15
4.415027877688402441e+03 3.520936390751308598e-15
4.416752254962915686e+03 3.539664500973337992e-15
4.418476632237428930e+03 3.204199431553877292e-15
4.420201009511942175e+03 3.381109462367989579e-15
4.421925386786455419e+03 3.217255597402855077e-15
4.423649764060968664e+03 3.113309408181701848e-15
4.425374141335481909e+03 3.369406431652250539e-15
4.427098518609995153e+03 3.291535304679373691e-15
4.428822895884508398e+03 3.237807157802086166e-15
4.430547273159021643e+03 3.150314371823110908e-15
4.432271650433534887e+03 3.104219474108242324e-15
4.433996027708048132e+03 3.171749387586328232e-15
4.435720404982561377e+03 3.429986651556351726e-15
4.437444782257074621e+03 3.176377363851888916e-15
4.439169159531587866e+03 3.201281614808823041e-15
4.440893536806101110e+03 3.184665792999009058e-15
4.442617914080614355e+03 2.952972847530040829e-15
4.444342291355127600e+03 2.949330605856847337e-15
4.446066668629640844e+03 3.345349001884333900e-15
4.447791045904154089e+03 3.329171096108250391e-15
4.449515423178667334e+03 3.132062505875675244e-15
4.451239800453180578e+03 3.213789962099164108e-15
4.452964177727693823e+03 3.018015872274988111e-15
4.454688555002207067e+03 3.352503465673317348e-15
4.456412932276720312e+03 3.357892289283749207e-15
4.458137309551233557e+03 3.276063189106589828e-15
4.459861686825746801e+03 3.201455891837720613e-15
4.461586064100260046e+03 3.222385652447900747e-15
4.463310441374773291e+03 3.106964284373819885e-15
4.465034818649286535e+03 2.967955166301074893e-15
4.466759195923799780e+03 3.099145746754189065e-15
4.468483573198313024e+03 3.020853432648290017e-15
4.470207950472826269e+03 2.899221619004940624e-15
4.471932327747339514e+03 2.881388822608159025e-15
4.473656705021852758e+03 3.115681312192250703e-15
4.475381082296366003e+03 2.984925683157551614e-15
4.477105459570879248e+03 2.974348994503423979e-15
4.478829836845392492e+03 2.924106388204087900e-15
4.480554214119905737e+03 3.058881612089982271e-15
4.482278591394418982e+03 2.975163628440445802e-15
4.484002968668932226e+03 3.013070893928917506e-15
4.485727345943445471e+03 2.961618512822665472e-15
4.487451723217958715e+03 2.903339046161543778e-15
4.489176100492471960e+03 3.047071855222889189e-15
4.490900477766985205e+03 3.096227506492661187e-15
4.492624855041498449e+03 3.206251368868600835e-15
4.494349232316011694e+03 3.133509238149585589e-15
4.496073609590524939e+03 3.159664556769614316e-15
4.497797986865038183e+03 3.091138956062030978e-15
4.499522364139551428e+03 3.243719447773921183e-15
4.501246741414064672e+03 3.228647343510478163e-15
4.502971118688577917e+03 3.213188356948376741e-15
4.504695495963091162e+03 3.327318635052605236e-15
4.506419873237604406e+03 3.548776034386952501e-15
4.508144250512117651e+03 3.466627179272204623e-15
4.509868627786630896e+03 3.408648832823831833e-15
4.511593005061144140e+03 3.519777014404754274e-15
4.513317382335657385e+03 3.489002613365111034e-15
4.515041759610170629e+03 3.598934572666273590e-15
4.516766136884683874e+03 3.742948808424344243e-15
4.518490514159197119e+03 3.543260579350906124e-15
4.520214891433710363e+03 3.609611846482887673e-15
4.521939268708223608e+03 3.640613675868868693e-15
4.523663645982736853e+03 3.707846492540705155e-15
4.525388023257250097e+03 3.840723092075329012e-15
4.527112400531763342e+03 3.851447376220515709e-15
4.528836777806276586e+03 4.088783043425855274e-15
4.530561155080789831e+03 3.902777149307652682e-15
4.532285532355303076e+03 3.822651220629184887e-15
4.534009909629816320e+03 4.196093647513502584e-15
4.535734286904329565e+03 4.078006666754412438e-15
4.537458664178842810e+03 3.838198933892511197e-15
4.539183041453356054e+03 4.049896607850357599e-15
4.540907418727869299e+03 3.853936806052496097e-15
4.542631796002382544e+03 3.731127193095989600e-15
4.544356173276895788e+03 3.897143109658990703e-15
4.546080550551409033e+03 4.168842480017963606e-15
4.547804927825922277e+03 3.952293848371191826e-15
4.549529305100435522e+03 4.019905712286924587e-15
4.551253682374948767e+03 4.060596751556547548e-15
4.552978059649462011e+03 3.882455558353601136e-15
4.554702436923975256e+03 3.851501162812666357e-15
4.556426814198488501e+03 3.678777592340358449e-15
4.558151191473001745e+03 3.814604407630269034e-15
4.559875568747514990e+03 4.162023017759619234e-15
4.561599946022028234e+03 4.175478136126753795e-15
4.563324323296541479e+03 4.235219369896599598e-15
4.565048700571054724e+03 4.148638203127106780e-15
4.566773077845567968e+03 4.038408299986747524e-15
4.568497455120081213e+03 3.963604702832352125e-15
4.570221832394594458e+03 3.965376695758008121e-15
4.571946209669107702e+03 3.854169316596517403e-15
4.573670586943620947e+03 3.982530383489328585e-15
4.575394964218134191e+03 4.280896892126708625e-15
4.577119341492647436e+03 3.998227598067845279e-15
4.578843718767160681e+03 4.086501983698899443e-15
4.580568096041673925e+03 4.159143529255428240e-15
4.582292473316187170e+03 4.034573781834527306e-15
4.584016850590700415e+03 4.144090906749772069e-15
4.585741227865213659e+03 4.005646336136372068e-15
4.587465605139726904e+03 4.196973714745699802e-15
4.589189982414240149e+03 3.994430772881777877e-15
4.590914359688753393e+03 4.060200763653706163e-15
4.592638736963266638e+03 3.981284398023917509e-15
4.594363114237779882e+03 4.173432975075608287e-15
4.596087491512293127e+03 4.247439937743111016e-15
4.597811868786806372e+03 4.127187940770838878e-15
4.599536246061319616e+03 4.039788116657824779e-15
4.601260623335832861e+03 3.967149112200137745e-15
4.602985000610346106e+03 3.811309449465449806e-15
4.604709377884859350e+03 3.797673066047602825e-15
4.606433755159372595e+03 4.005405355262878220e-15
4.608158132433885839e+03 4.028137178468341878e-15
4.609882509708399084e+03 3.832478920399702907e-15
4.611606886982912329e+03 3.633680287679118617e-15
4.613331264257425573e+03 3.821018141106878596e-15
4.615055641531938818e+03 3.867719726170218073e-15
4.616780018806452063e+03 3.746811278663823852e-15
4.618504396080965307e+03 3.850129392954588017e-15
4.620228773355478552e+03 4.031967884972299451e-15
4.621953150629991796e+03 3.899256456862390183e-15
4.623677527904505041e+03 3.801073056297881586e-15
4.625401905179018286e+03 3.868546853843211897e-15
4.627126282453531530e+03 3.850852759091543190e-15
4.628850659728044775e+03 4.004186051335305654e-15
4.630575037002558020e+03 3.956688678818020763e-15
4.632299414277071264e+03 3.867342796508689909e-15
4.634023791551584509e+03 3.900306777716985515e-15
4.635748168826097753e+03 4.163453232891058120e-15
4.637472546100610998e+03 3.789486492612390012e-15
4.639196923375124243e+03 3.812352994056467104e-15
4.640921300649637487e+03 3.723277738773783999e-15
4.642645677924150732e+03 3.530883733925626287e-15
4.644370055198663977e+03 3.607940226961481311e-15
4.646094432473177221e+03 3.797898800328046096e-15
4.647818809747690466e+03 3.762522045769496615e-15
4.649543187022203711e+03 3.563220275478243271e-15
4.651267564296716955e+03 3.570588615086408429e-15
4.652991941571230200e+03 3.688822979578320824e-15
4.654716318845743444e+03 3.531559242701061592e-15
4.656440696120256689e+03 3.664405137291347481e-15
4.658165073394769934e+03 3.763163673227041747e-15
4.659889450669283178e+03 3.754009788166064523e-15
4.661613827943796423e+03 3.542632927936990687e-15
4.663338205218309668e+03 3.438495309269757987e-15
4.665062582492822912e+03 3.461195580497936422e-15
4.666786959767336157e+03 3.492989809206073840e-15
4.668511337041849401e+03 3.246740390780303645e-15
4.670235714316362646e+03 3.101844817240614893e-15
4.671960091590875891e+03 3.281196844041661329e-15
4.673684468865389135e+03 3.171363140562380271e-15
4.675408846139902380e+03 3.115118035282326593e-15
4.677133223414415625e+03 2.970118276690125562e-15
4.678857600688927960e+03 2.883268176959879504e-15
4.680581977963441204e+03 2.790896904721193103e-15
4.682306355237954449e+03 2.694226728516954314e-15
4.684030732512467694e+03 2.743373909457253769e-15
4.685755109786980938e+03 2.844294496990814637e-15
4.687479487061494183e+03 2.722446901704152211e-15
4.689203864336007427e+03 2.600639752240721178e-15
4.690928241610520672e+03 2.616185136163442539e-15
4.692652618885033917e+03 2.777846032828135657e-15
4.694376996159547161e+03 2.553946213990380618e-15
4.696101373434060406e+03 2.314048483877833608e-15
4.697825750708573651e+03 2.470722262307330219e-15
4.699550127983086895e+03 2.480373567466582531e-15
4.701274505257600140e+03 2.433413637354330493e-15
4.702998882532113385e+03 2.367033359343905484e-15
4.704723259806626629e+03 2.292377992955279588e-15
4.706447637081139874e+03 2.234160359699307458e-15
4.708172014355653118e+03 2.147710059520165429e-15
4.709896391630166363e+03 2.096111565230512029e-15
4.711620768904679608e+03 2.123416307559964841e-15
4.713345146179192852e+03 2.126354029579279568e-15
4.715069523453706097e+03 2.149330010031789279e-15
4.716793900728219342e+03 2.046896621654432230e-15
4.718518278002732586e+03 1.909505336510942952e-15
4.720242655277245831e+03 1.771035672546480543e-15
4.721967032551759075e+03 2.046451082324176468e-15
4.723691409826272320e+03 1.979125303786378846e-15
4.725415787100785565e+03 1.871694844536695053e-15
4.727140164375298809e+03 2.018016186284849606e-15
4.728864541649812054e+03 1.721604629689732491e-15
4.730588918924325299e+03 1.726085116343352519e-15
4.732313296198838543e+03 1.835765824496535768e-15
4.734037673473351788e+03 1.846973129179894230e-15
4.735762050747865032e+03 1.772836570471461592e-15
4.737486428022378277e+03 1.731159055455642592e-15
4.739210805296891522e+03 1.606434512763630935e-15
4.740935182571404766e+03 1.542808574139440097e-15
4.742659559845918011e+03 1.703689247580593598e-15
4.744383937120431256e+03 1.835484821316284154e-15
4.746108314394944500e+03 1.730403819704046976e-15
4.747832691669457745e+03 1.620572445565370868e-15
4.749557068943970989e+03 1.513002755274982149e-15
4.751281446218484234e+03 1.608463580188778611e-15
4.753005823492997479e+03 1.746619841962756929e-15
4.754730200767510723e+03 1.754086860909277214e-15
4.756454578042023968e+03 1.642239230718780651e-15
4.758178955316537213e+03 1.833140869392994692e-15
4.759903332591050457e+03 1.977000309879954620e-15
4.761627709865563702e+03 1.728040809539444292e-15
4.763352087140076947e+03 1.907252652387720140e-15
4.765076464414590191e+03 2.110745753460224576e-15
4.766800841689103436e+03 2.246820537645443858e-15
4.768525218963616680e+03 2.227192031400483142e-15
4.770249596238129925e+03 2.253543649906038053e-15
4.771973973512643170e+03 2.602200198687800413e-15
4.773698350787156414e+03 2.574578666036074492e-15
4.775422728061669659e+03 2.600538955319997916e-15
4.777147105336182904e+03 2.657999552879361516e-15
4.778871482610696148e+03 2.724786406704468589e-15
4.780595859885209393e+03 3.015115419705352573e-15
4.782320237159722637e+03 3.405340322131856536e-15
4.784044614434235882e+03 3.440167775824111603e-15
4.785768991708749127e+03 3.444813539781564626e-15
4.787493368983262371e+03 3.761486124475004605e-15
4.789217746257775616e+03 3.720989479266776506e-15
4.790942123532288861e+03 3.496490384618839049e-15
4.792666500806802105e+03 3.644873828077084196e-15
4.794390878081315350e+03 3.657650473053468063e-15
4.796115255355828594e+03 3.831612405694661758e-15
4.797839632630341839e+03 4.058793841928316770e-15
4.799564009904855084e+03 3.877849816702905877e-15
4.801288387179368328e+03 4.017377318939370501e-15
4.803012764453881573e+03 4.263923198896679700e-15
4.804737141728394818e+03 4.282377929234982769e-15
4.806461519002908062e+03 4.352855305611276829e-15
4.808185896277421307e+03 4.162503285440712422e-15
4.809910273551934552e+03 4.169711535821846518e-15
4.811634650826447796e+03 4.515444550386160660e-15
4.813359028100961041e+03 4.415066487455316172e-15
4.815083405375474285e+03 4.368514403707167079e-15
4.816807782649987530e+03 4.443406092288076925e-15
4.818532159924500775e+03 4.375384264425873082e-15
4.820256537199014019e+03 4.406289532055867111e-15
4.821980914473527264e+03 4.372793614156695804e-15
4.823705291748040509e+03 4.547163393161992445e-15
4.825429669022553753e+03 4.587807845619516420e-15
4.827154046297066998e+03 4.432401440237349055e-15
4.828878423571580242e+03 4.333358724747850971e-15
4.830602800846093487e+03 4.459373933893241368e-15
4.832327178120606732e+03 4.564116334084813639e-15
4.834051555395119976e+03 4.472111615354051536e-15
4.835775932669633221e+03 4.312550936882075456e-15
4.837500309944146466e+03 4.200174228736900175e-15
4.839224687218659710e+03 4.611000031231812790e-15
4.840949064493172955e+03 4.702187363168474493e-15
4.842673441767686199e+03 4.461059529458277426e-15
4.844397819042199444e+03 4.703701011045217928e-15
4.846122196316712689e+03 4.757457533526238472e-15
4.847846573591225933e+03 4.393243107085782750e-15
4.849570950865739178e+03 4.467588035899239945e-15
4.851295328140252423e+03 4.782154049652858480e-15
4.853019705414765667e+03 4.603157353173185223e-15
4.854744082689278912e+03 4.541459473295181987e-15
4.856468459963792156e+03 4.508963477790244381e-15
4.858192837238305401e+03 4.285906668493244184e-15
4.859917214512818646e+03 4.484221221884472641e-15
4.861641591787331890e+03 4.622494691842527273e-15
4.863365969061845135e+03 4.529760254227705590e-15
4.865090346336358380e+03 4.685501661140512031e-15
4.866814723610871624e+03 4.852613214820786572e-15
4.868539100885384869e+03 4.607541595708173482e-15
4.870263478159898114e+03 4.463093255564635001e-15
4.871987855434411358e+03 4.562241850172539873e-15
4.873712232708924603e+03 4.620981043965783838e-15
4.875436609983437847e+03 4.557728858629568960e-15
4.877160987257951092e+03 4.465760985832012420e-15
4.878885364532464337e+03 4.319083678487774247e-15
4.880609741806977581e+03 4.318125260707956006e-15
4.882334119081490826e+03 4.391302978120096775e-15
4.884058496356004071e+03 4.363866310409109106e-15
4.885782873630517315e+03 4.076142347237505723e-15
4.887507250905030560e+03 4.095298420856135352e-15
4.889231628179543804e+03 4.059568453558580828e-15
4.890956005454057049e+03 4.395502567472583597e-15
4.892680382728570294e+03 4.516134035205225661e-15
4.894404760003083538e+03 4.313113790275525938e-15
4.896129137277596783e+03 4.384453869708598503e-15
4.897853514552110028e+03 4.446751025396784157e-15
4.899577891826623272e+03 4.576080674464780632e-15
4.901302269101136517e+03 4.475680588677307531e-15
4.903026646375649761e+03 4.209990917079103889e-15
4.904751023650163006e+03 4.251796651707313510e-15
4.906475400924676251e+03 4.300662405950887723e-15
4.908199778199189495e+03 4.256871226094314023e-15
4.909924155473702740e+03 4.418446148914860830e-15
4.911648532748215985e+03 4.164470095944236908e-15
4.913372910022729229e+03 4.054488373457423162e-15
4.915097287297242474e+03 4.191399814436292878e-15
4.916821664571755718e+03 4.289072030617133505e-15
4.918546041846268963e+03 4.058063276011309936e-15
4.920270419120782208e+03 4.015686641176650917e-15
4.921994796395295452e+03 4.056711411427492073e-15
4.923719173669808697e+03 4.102568081125945385e-15
4.925443550944321942e+03 3.977420233718543391e-15
4.927167928218835186e+03 3.823753210493562732e-15
4.928892305493348431e+03 3.996076981414766610e-15
4.930616682767860766e+03 4.058248776226758628e-15
4.932341060042374011e+03 4.054521831258839706e-15
4.934065437316887255e+03 4.012547537074126480e-15
4.935789814591400500e+03 4.047359320656857343e-15
4.937514191865913745e+03 4.085266586145329046e-15
4.939238569140426989e+03 3.978649278525009381e-15
4.940962946414940234e+03 3.974720739715643936e-15
4.942687323689453478e+03 3.970165820041783936e-15
4.944411700963966723e+03 4.015889929083991949e-15
4.946136078238479968e+03 4.019211145270176061e-15
4.947860455512993212e+03 3.925427657350179927e-15
4.949584832787506457e+03 3.930107514383759937e-15
4.951309210062019702e+03 4.048620129198845369e-15
4.953033587336532946e+03 3.971025134966773423e-15
4.954757964611046191e+03 3.889909024772965351e-15
4.956482341885559435e+03 4.028661915379165917e-15
4.958206719160072680e+03 3.968151575693213209e-15
4.959931096434585925e+03 4.195633708623143499e-15
4.961655473709099169e+03 4.125852593329492474e-15
4.963379850983612414e+03 4.040625832242659282e-15
4.965104228258125659e+03 4.022986371116088478e-15
4.966828605532638903e+03 4.066668707238940000e-15
4.968552982807152148e+03 4.194526636561082128e-15
4.970277360081665392e+03 4.054829727735166645e-15
4.972001737356178637e+03 4.129831954115693177e-15
4.973726114630691882e+03 4.151344896910057897e-15
4.975450491905205126e+03 4.063134038750047805e-15
4.977174869179718371e+03 3.980959137372171858e-15
4.978899246454231616e+03 4.033907590421511799e-15
4.980623623728744860e+03 4.003308101685476572e-15
4.982348001003258105e+03 4.163494737505473581e-15
4.984072378277771350e+03 4.120917779378788920e-15
4.985796755552284594e+03 3.975314086295195573e-15
4.987521132826797839e+03 4.100820652155759763e-15
4.989245510101311083e+03 4.057688463932149908e-15
4.990969887375824328e+03 3.972437985922793596e-15
4.992694264650337573e+03 3.965863316186205717e-15
4.994418641924850817e+03 4.020818813804064723e-15
4.996143019199364062e+03 4.072853741819790901e-15
4.997867396473877307e+03 3.975314509811669200e-15
4.999591773748390551e+03 4.060265561674171117e-15
5.001316151022903796e+03 4.189397005032510085e-15
5.003040528297417040e+03 4.044970264229126589e-15
5.004764905571930285e+03 4.025104800517171483e-15
5.006489282846443530e+03 4.005752638771252483e-15
5.008213660120956774e+03 3.961467638706429525e-15
5.009938037395470019e+03 4.028064757151351635e-15
5.011662414669983264e+03 4.014205604068376773e-15
5.013386791944496508e+03 3.906047543517001536e-15
5.015111169219009753e+03 3.794470010957560688e-15
5.016835546493522997e+03 3.737269028996530532e-15
5.018559923768036242e+03 3.760523895046923720e-15
5.020284301042549487e+03 3.826600511745758063e-15
5.022008678317062731e+03 3.890336776411328773e-15
5.023733055591575976e+03 3.914104944427758068e-15
5.025457432866089221e+03 3.887008783961566627e-15
5.027181810140602465e+03 3.819198714336176359e-15
5.028906187415115710e+03 3.730441096408713617e-15
5.030630564689628955e+03 3.653585561939594675e-15
5.032354941964142199e+03 3.639602742046320685e-15
5.034079319238655444e+03 3.666806899213287049e-15
5.035803696513168688e+03 3.666361359883031287e-15
5.037528073787681933e+03 3.646294302329629658e-15
5.039252451062195178e+03 3.626678289820640944e-15
5.040976828336708422e+03 3.592866005115670155e-15
5.042701205611221667e+03 3.537880437828183622e-15
5.044425582885734912e+03 3.465001511288186807e-15
5.046149960160248156e+03 3.403822862606850456e-15
5.047874337434761401e+03 3.382652756397886915e-15
5.049598714709274645e+03 3.353340122466967783e-15
5.051323091983787890e+03 3.301491753457874365e-15
5.053047469258301135e+03 3.307615801666522956e-15
5.054771846532814379e+03 3.357166593806189085e-15
5.056496223807327624e+03 3.369977543616936751e-15
5.058220601081840869e+03 3.331472484625940325e-15
5.059944978356354113e+03 3.258071785790434861e-15
5.061669355630867358e+03 3.196359294594091488e-15
5.063393732905380602e+03 3.164042234799261354e-15
5.065118110179893847e+03 3.136482112036211370e-15
5.066842487454407092e+03 3.110457024731822992e-15
5.068566864728920336e+03 3.093877413580504131e-15
5.070291242003433581e+03 3.108496355217166100e-15
5.072015619277946826e+03 3.152992054727618565e-15
5.073739996552460070e+03 3.179187395654405057e-15
5.075464373826973315e+03 3.162822507355215161e-15
5.077188751101486559e+03 3.106613400975419791e-15
5.078913128375999804e+03 3.063652736923628932e-15
5.080637505650513049e+03 3.081798300236184181e-15
5.082361882925026293e+03 3.146569639163299646e-15
5.084086260199539538e+03 3.216934995432319325e-15
5.085810637474052783e+03 3.234637560513460575e-15
5.087535014748566027e+03 3.201268485798140599e-15
5.089259392023079272e+03 3.157071153643358462e-15
5.090983769297592517e+03 3.177949457001992897e-15
5.092708146572105761e+03 3.284908330658292859e-15
5.094432523846619006e+03 3.380670064026601411e-15
5.096156901121132250e+03 3.411663423083109888e-15
5.097881278395645495e+03 3.373960504293163284e-15
5.099605655670158740e+03 3.338568926658036853e-15
5.101330032944671984e+03 3.371429569846767435e-15
5.103054410219185229e+03 3.442499445769665878e-15
5.104778787493698474e+03 3.502477001731795631e-15
5.106503164768211718e+03 3.495421217281167309e-15
5.108227542042724963e+03 3.464359672072404861e-15
5.109951919317238207e+03 3.484049376447804700e-15
5.111676296591751452e+03 3.513772609599905353e-15
5.113400673866264697e+03 3.516072515809937592e-15
5.115125051140777941e+03 3.504975748926195817e-15
5.116849428415291186e+03 3.505934590222487685e-15
5.118573805689804431e+03 3.547357677716775175e-15
5.120298182964317675e+03 3.610400010640307800e-15
5.122022560238830920e+03 3.661380382636702374e-15
5.123746937513344164e+03 3.677740400496445558e-15
5.125471314787857409e+03 3.649140333032404107e-15
5.127195692062370654e+03 3.578986946758434817e-15
5.128920069336883898e+03 3.530590872284113113e-15
5.130644446611397143e+03 3.571744391542936922e-15
5.132368823885910388e+03 3.633987760638971928e-15
5.134093201160423632e+03 3.663643231155292238e-15
5.135817578434936877e+03 3.701447582140672543e-15
5.137541955709450122e+03 3.758043359060889502e-15
5.139266332983963366e+03 3.817968822496763115e-15
5.140990710258476611e+03 3.872767619019380075e-15
5.142715087532989855e+03 3.914696596941415196e-15
5.144439464807503100e+03 3.937072666309032049e-15
5.146163842082016345e+03 3.931711371269385955e-15
5.147888219356529589e+03 3.888588076891722270e-15
5.149612596631042834e+03 3.833353058401269345e-15
5.151336973905556079e+03 3.804940185218571094e-15
5.153061351180069323e+03 3.818796373686230566e-15
5.154785728454582568e+03 3.866971796077792525e-15
5.156510105729095812e+03 3.907088123492703444e-15
5.158234483003609057e+03 3.924375642429690086e-15
5.159958860278122302e+03 3.930834268652504127e-15
5.161683237552635546e+03 3.942982838698498929e-15
5.163407614827148791e+03 3.968559845573789782e-15
5.165131992101662036e+03 3.977082267572588925e-15
5.166856369376175280e+03 3.956628539478765708e-15
5.168580746650688525e+03 3.928243194866853222e-15
5.170305123925201769e+03 3.898843104784130084e-15
5.172029501199715014e+03 3.872691386054127188e-15
5.173753878474228259e+03 3.890576486735401740e-15
5.175478255748741503e+03 3.963361180860016514e-15
5.177202633023254748e+03 4.029804986341485595e-15
5.178927010297767993e+03 4.043651433930251643e-15
5.180651387572281237e+03 3.984321434656297803e-15
5.182375764846794482e+03 3.914656362876420617e-15
5.184100142121307726e+03 3.899309396421593576e-15
5.185824519395820971e+03 3.896797943732984576e-15
5.187548896670334216e+03 3.889110272703704546e-15
5.189273273944847460e+03 3.908248982146915462e-15
5.190997651219360705e+03 3.953322146369158546e-15
5.192722028493873950e+03 4.005151245378701930e-15
5.194446405768387194e+03 4.040533082134934936e-15
5.196170783042900439e+03 4.042150068031243396e-15
5.197895160317413684e+03 4.008079438277360046e-15
5.199619537591926928e+03 3.951800028162942569e-15
5.201343914866440173e+03 3.897714433381913729e-15
5.203068292140953417e+03 3.878640098442694140e-15
5.204792669415466662e+03 3.909838439472438157e-15
5.206517046689979907e+03 3.944048829662618466e-15
5.208241423964493151e+03 3.949521509534828501e-15
5.209965801239006396e+03 3.932071783788442659e-15
5.211690178513519641e+03 3.903423858962881340e-15
5.213414555788032885e+03 3.881143927834777851e-15
5.215138933062546130e+03 3.896917798895021059e-15
5.216863310337059374e+03 3.958771109318845460e-15
5.218587687611572619e+03 4.023349324733986945e-15
5.220312064886085864e+03 4.047809942184796630e-15
5.222036442160599108e+03 4.001979954024181829e-15
5.223760819435112353e+03 3.945166489636520515e-15
5.225485196709625598e+03 3.943610066595940739e-15
5.227209573984138842e+03 3.968497165135692964e-15
5.228933951258652087e+03 3.981911625921359318e-15
5.230658328533165331e+03 3.951292655427537243e-15
5.232382705807678576e+03 3.920671567351347031e-15
5.234107083082191821e+03 3.960711238284531435e-15
5.235831460356705065e+03 4.032633652868841331e-15
5.237555837631218310e+03 4.083980366614923391e-15
5.239280214905731555e+03 4.091903936320013743e-15
5.241004592180244799e+03 4.064998358266954520e-15
5.242728969454758044e+03 4.040149799726302365e-15
5.244453346729271288e+03 4.012818587617247856e-15
5.246177724003784533e+03 3.977891184037216782e-15
5.247902101278297778e+03 3.997081138973736583e-15
5.249626478552811022e+03 4.064712484647256194e-15
5.251350855827324267e+03 4.068341173793293616e-15
5.253075233101837512e+03 4.013120131346470387e-15
5.254799610376350756e+03 3.968080848442117475e-15
5.256523987650864001e+03 3.961341854313762262e-15
5.258248364925377246e+03 3.991306915372304018e-15
5.259972742199890490e+03 4.009440196707124079e-15
5.261697119474403735e+03 3.990684346156072107e-15
5.263421496748916979e+03 3.939431653067135275e-15
5.265145874023430224e+03 3.943514351872901003e-15
5.266870251297943469e+03 4.065137695186777853e-15
5.268594628572456713e+03 4.151358025920740338e-15
5.270319005846969958e+03 4.129091647319792918e-15
5.272043383121483203e+03 4.093775455616972120e-15
5.273767760395996447e+03 4.072274371283868960e-15
5.275492137670509692e+03 4.054489220490370416e-15
5.277216514945022936e+03 4.051615661216810202e-15
5.278940892219536181e+03 4.071542958333914872e-15
5.280665269494049426e+03 4.117057003205203819e-15
5.282389646768562670e+03 4.151098833838880522e-15
5.284114024043075915e+03 4.108778950211687542e-15
5.285838401317589160e+03 4.032291028041676967e-15
5.287562778592102404e+03 3.990173585288877764e-15
5.289287155866615649e+03 3.986389889113492804e-15
5.291011533141128893e+03 4.008225551460761413e-15
5.292735910415642138e+03 4.031226731143451938e-15
5.294460287690155383e+03 4.049833080379313527e-15
5.296184664964668627e+03 4.070872531756163093e-15
5.297909042239181872e+03 4.100276433487148875e-15
5.299633419513695117e+03 4.131207535622034160e-15
5.301357796788208361e+03 4.124159374467931127e-15
5.303082174062721606e+03 4.079516502982893228e-15
5.304806551337234851e+03 4.036973849690572366e-15
5.306530928611748095e+03 4.015387215029796522e-15
5.308255305886261340e+03 4.018061298044278348e-15
5.309979683160774584e+03 4.020792555782699840e-15
5.311704060435287829e+03 4.012752942563835648e-15
5.313428437709801074e+03 4.012133761479392755e-15
5.315152814984314318e+03 4.027113115635111429e-15
5.316877192258827563e+03 4.056760962854906449e-15
5.318601569533340808e+03 4.081565475682301380e-15
5.320325946807854052e+03 4.087435837523247309e-15
5.322050324082367297e+03 4.087952951137546059e-15
5.323774701356880541e+03 4.083636471238338145e-15
5.325499078631393786e+03 4.061018997480753817e-15
5.327223455905907031e+03 4.032328297491356156e-15
5.328947833180420275e+03 4.011462487868693721e-15
5.330672210454933520e+03 3.971826851651349619e-15
5.332396587729446765e+03 3.917662059289752502e-15
5.334120965003960009e+03 3.909250175090570045e-15
5.335845342278473254e+03 3.948758756365826003e-15
5.337569719552986498e+03 4.000166880000583999e-15
5.339294096827499743e+03 4.021018713579616738e-15
5.341018474102012988e+03 3.996276881190318625e-15
5.342742851376526232e+03 3.986851945586220025e-15
5.344467228651039477e+03 4.004608297259511923e-15
5.346191605925552722e+03 4.007497103126122714e-15
5.347915983200065966e+03 3.974950285644349851e-15
5.349640360474579211e+03 3.912631954132482839e-15
5.351364737749092455e+03 3.903821964448090862e-15
5.353089115023605700e+03 3.975001954654132363e-15
5.354813492298118945e+03 4.043340572838609315e-15
5.356537869572632189e+03 4.056736398899436075e-15
5.358262246847145434e+03 3.998564293664378863e-15
5.359986624121658679e+03 3.931808780058320199e-15
5.361711001396171923e+03 3.918861457943064591e-15
5.363435378670685168e+03 3.959103993267116400e-15
5.365159755945198413e+03 4.023603011101689608e-15
5.366884133219711657e+03 4.062543656785811558e-15
5.368608510494224902e+03 4.062671558760846957e-15
5.370332887768738146e+03 4.031802290031111236e-15
5.372057265043251391e+03 3.985103669583087149e-15
5.373781642317764636e+03 3.939307139223888893e-15
5.375506019592277880e+03 3.907209672720634436e-15
5.377230396866791125e+03 3.888679132933552107e-15
5.378954774141304370e+03 3.875385374342869491e-15
5.380679151415817614e+03 3.863928406698307824e-15
5.382403528690330859e+03 3.857309267731989094e-15
5.384127905964844103e+03 3.871743132669675999e-15
5.385852283239357348e+03 3.909765171122500660e-15
5.387576660513870593e+03 3.958323452406221563e-15
5.389301037788383837e+03 3.974505593347041343e-15
5.391025415062897082e+03 3.924141861336247900e-15
5.392749792337410327e+03 3.854924869985468239e-15
5.394474169611922662e+03 3.811334013420920180e-15
5.396198546886435906e+03 3.806150595300197489e-15
5.397922924160949151e+03 3.820957154734676287e-15
5.399647301435462396e+03 3.820780124848700138e-15
5.401371678709975640e+03 3.825289728259882033e-15
5.403096055984488885e+03 3.849427626157787830e-15
5.404820433259002129e+03 3.853377340790834632e-15
5.406544810533515374e+03 3.828454243350824099e-15
5.408269187808028619e+03 3.803203767676699779e-15
5.409993565082541863e+03 3.785870508960561404e-15
5.411717942357055108e+03 3.777550527836156039e-15
5.413442319631568353e+03 3.789425082723714075e-15
5.415166696906081597e+03 3.816611452198788099e-15
5.416891074180594842e+03 3.829778579363856197e-15
5.418615451455108087e+03 3.805368360373408143e-15
5.420339828729621331e+03 3.735052767290039655e-15
5.422064206004134576e+03 3.707121432337855474e-15
5.423788583278647820e+03 3.773706268805042396e-15
5.425512960553161065e+03 3.814107199290230760e-15
5.427237337827674310e+03 3.781180911048087970e-15
5.428961715102187554e+03 3.728077450969400491e-15
5.430686092376700799e+03 3.679100735409735964e-15
5.432410469651214044e+03 3.648735027767142924e-15
5.434134846925727288e+03 3.656678926262967380e-15
5.435859224200240533e+03 3.698679054952571862e-15
5.437583601474753777e+03 3.733162189751768056e-15
5.439307978749267022e+03 3.741311070220828053e-15
5.441032356023780267e+03 3.725289018507039335e-15
5.442756733298293511e+03 3.712191771560119716e-15
5.444481110572806756e+03 3.718307349439295764e-15
5.446205487847320001e+03 3.702770224087810133e-15
5.447929865121833245e+03 3.665473245837835153e-15
5.449654242396346490e+03 3.654889145645419044e-15
5.451378619670859734e+03 3.682322425224617696e-15
5.453102996945372979e+03 3.734769434769183091e-15
5.454827374219886224e+03 3.767700805209009407e-15
5.456551751494399468e+03 3.758671433991278565e-15
5.458276128768912713e+03 3.735237420472541092e-15
5.460000506043425958e+03 3.726504087269875629e-15
5.461724883317939202e+03 3.754097032559631716e-15
5.463449260592452447e+03 3.778718162753946092e-15
5.465173637866965692e+03 3.766271860626991402e-15
5.466898015141478936e+03 3.752084482276955499e-15
5.468622392415992181e+03 3.755808462629559030e-15
5.470346769690505425e+03 3.771863548628290666e-15
5.472071146965018670e+03 3.775515107663903955e-15
5.473795524239531915e+03 3.745574610560832574e-15
5.475519901514045159e+03 3.724440715010364153e-15
5.477244278788558404e+03 3.736886593620845215e-15
5.478968656063071649e+03 3.750533141434059248e-15
5.480693033337584893e+03 3.768402572005809595e-15
5.482417410612098138e+03 3.813077630742843158e-15
5.484141787886611382e+03 3.830716668352940335e-15
5.485866165161124627e+03 3.783699563516748632e-15
5.487590542435637872e+03 3.742357155910687114e-15
5.489314919710151116e+03 3.742507504258824752e-15
5.491039296984664361e+03 3.764162325071854567e-15
5.492763674259177606e+03 3.808257166240018934e-15
5.494488051533690850e+03 3.874059767780416511e-15
5.496212428808204095e+03 3.921213244921116156e-15
5.497936806082717339e+03 3.921555022715333266e-15
5.499661183357230584e+03 3.881608525406346835e-15
5.501385560631743829e+03 3.827312442937925302e-15
5.503109937906257073e+03 3.793813136906964978e-15
5.504834315180770318e+03 3.792460425290199860e-15
5.506558692455283563e+03 3.814952114655116924e-15
5.508283069729796807e+03 3.823571098409903057e-15
5.510007447004310052e+03 3.804351497320229356e-15
5.511731824278823296e+03 3.776723400163162214e-15
5.513456201553336541e+03 3.768327609589977589e-15
5.515180578827849786e+03 3.798925827776591935e-15
5.516904956102363030e+03 3.838888842228049825e-15
5.518629333376876275e+03 3.851399095342522214e-15
5.520353710651389520e+03 3.803208426357909677e-15
5.522078087925902764e+03 3.736839159775798974e-15
5.523802465200416009e+03 3.739177394226694470e-15
5.525526842474929254e+03 3.787921599242337692e-15
5.527251219749442498e+03 3.827712666005502959e-15
5.528975597023955743e+03 3.811485632318478700e-15
5.530699974298468987e+03 3.741421184503971112e-15
5.532424351572982232e+03 3.679176121342041597e-15
5.534148728847495477e+03 3.658457271935727784e-15
5.535873106122008721e+03 3.686936213688311870e-15
5.537597483396521966e+03 3.724552946875875348e-15
5.539321860671035211e+03 3.739650038611262370e-15
5.541046237945548455e+03 3.743598906211361918e-15
5.542770615220061700e+03 3.731793384509005107e-15
5.544494992494574944e+03 3.691788441926658129e-15
5.546219369769088189e+03 3.680718991855465305e-15
5.547943747043601434e+03 3.735546587498288912e-15
5.549668124318114678e+03 3.767253148296385509e-15
5.551392501592627923e+03 3.735105706849243049e-15
5.553116878867141168e+03 3.675859140320593757e-15
5.554841256141654412e+03 3.645409999932696168e-15
5.556565633416167657e+03 3.688521012332624666e-15
5.558290010690680901e+03 3.734019810610863035e-15
5.560014387965194146e+03 3.738360430949067698e-15
5.561738765239706481e+03 3.770876755244739406e-15
5.563463142514219726e+03 3.804969407855251368e-15
5.565187519788732970e+03 3.752485128861006783e-15
5.566911897063246215e+03 3.686303056560239280e-15
5.568636274337759460e+03 3.695175303166254449e-15
5.570360651612272704e+03 3.764532054953331069e-15
5.572085028886785949e+03 3.834674429798986053e-15
5.573809406161299194e+03 3.809496375441851976e-15
5.575533783435812438e+03 3.709790856671127401e-15
5.577258160710325683e+03 3.616597750715367515e-15
5.578982537984838928e+03 3.597938038403828906e-15
5.580706915259352172e+03 3.660828964188039825e-15
5.582431292533865417e+03 3.694602285377436915e-15
5.584155669808378661e+03 3.668459884009853816e-15
5.585880047082891906e+03 3.623892821973595177e-15
5.587604424357405151e+03 3.592821535885939305e-15
5.589328801631918395e+03 3.593042611485172677e-15
5.591053178906431640e+03 3.601042837671989544e-15
5.592777556180944885e+03 3.594939541770548683e-15
5.594501933455458129e+03 3.563144889545937638e-15
5.596226310729971374e+03 3.545378161719041875e-15
5.597950688004484618e+03 3.590660754837493585e-15
5.599675065278997863e+03 3.657084231528228563e-15
5.601399442553511108e+03 3.698055638703392697e-15
5.603123819828024352e+03 3.699045820218732974e-15
5.604848197102537597e+03 3.675215818797154116e-15
5.606572574377050842e+03 3.663529305223886534e-15
5.608296951651564086e+03 3.673715299931093123e-15
5.610021328926077331e+03 3.699321529443064249e-15
5.611745706200590575e+03 3.715234737423130790e-15
5.613470083475103820e+03 3.712476374630397161e-15
5.615194460749617065e+03 3.708871825923356486e-15
5.616918838024130309e+03 3.703157741661178975e-15
5.618643215298643554e+03 3.688064885090528225e-15
5.620367592573156799e+03 3.674114675965723525e-15
5.622091969847670043e+03 3.675511433295745867e-15
5.623816347122183288e+03 3.710694217309374113e-15
5.625540724396696532e+03 3.752258971064089885e-15
5.627265101671209777e+03 3.742072129323936042e-15
5.628989478945723022e+03 3.696250187976320156e-15
5.630713856220236266e+03 3.652734717344077731e-15
5.632438233494749511e+03 3.630684755661153784e-15
5.634162610769262756e+03 3.632347904853087603e-15
5.635886988043776000e+03 3.637790091539196483e-15
5.637611365318289245e+03 3.640179147966927237e-15
5.639335742592802490e+03 3.638565973718881422e-15
5.641060119867315734e+03 3.609566953736683195e-15
5.642784497141828979e+03 3.554928669957570925e-15
5.644508874416342223e+03 3.539082377580337474e-15
5.646233251690855468e+03 3.563732730411332122e-15
5.647957628965368713e+03 3.577130674054527018e-15
5.649682006239881957e+03 3.568975017321888987e-15
5.651406383514395202e+03 3.549968868534923369e-15
5.653130760788908447e+03 3.559098189640430218e-15
5.654855138063421691e+03 3.594262338929218870e-15
5.656579515337934936e+03 3.592202354801496411e-15
5.658303892612448180e+03 3.551447788060829377e-15
5.660028269886961425e+03 3.506441751199656197e-15
5.661752647161474670e+03 3.502440791073300509e-15
5.663477024435987914e+03 3.550515416544139206e-15
5.665201401710501159e+03 3.582905744688906838e-15
5.666925778985014404e+03 3.567683292077326179e-15
5.668650156259527648e+03 3.514018249154609100e-15
5.670374533534040893e+03 3.476894277384110811e-15
5.672098910808554137e+03 3.503808537524879391e-15
5.673823288083067382e+03 3.559461990291275940e-15
5.675547665357580627e+03 3.598108292026227020e-15
5.677272042632093871e+03 3.580196933323587585e-15
5.678996419906607116e+03 3.521585429747142205e-15
5.680720797181120361e+03 3.469347002065838181e-15
5.682445174455633605e+03 3.453720091221943594e-15
5.684169551730146850e+03 3.481942170233272814e-15
5.685893929004660095e+03 3.518488465533743670e-15
5.687618306279173339e+03 3.551387860479811136e-15
5.689342683553686584e+03 3.592140097879873220e-15
5.691067060828199828e+03 3.621357652362463056e-15
5.692791438102713073e+03 3.616976374442790187e-15
5.694515815377226318e+03 3.573964464897690443e-15
5.696240192651739562e+03 3.519833977370457126e-15
5.697964569926252807e+03 3.522279149730943477e-15
5.699688947200766052e+03 3.566164562002899219e-15
5.701413324475279296e+03 3.594268268159849650e-15
5.703137701749792541e+03 3.598838857943233854e-15
5.704862079024305785e+03 3.586753815368283124e-15
5.706586456298819030e+03 3.572771842507956389e-15
5.708310833573332275e+03 3.565155745762719347e-15
5.710035210847845519e+03 3.563445162725739288e-15
5.711759588122358764e+03 3.576390790775100387e-15
5.713483965396872009e+03 3.608507315519668066e-15
5.715208342671385253e+03 3.639566319629588750e-15
5.716932719945898498e+03 3.659849794101013853e-15
5.718657097220411742e+03 3.681896367652148783e-15
5.720381474494924987e+03 3.692950147613817402e-15
5.722105851769438232e+03 3.673125341483330503e-15
5.723830229043951476e+03 3.636904518592842112e-15
5.725554606318464721e+03 3.612746715420675839e-15
5.727278983592977966e+03 3.643015014274334634e-15
5.729003360867491210e+03 3.714974698308323720e-15
5.730727738142004455e+03 3.767775767624841413e-15
5.732452115416517699e+03 3.754403234970064146e-15
5.734176492691030944e+03 3.669006220260832840e-15
5.735900869965544189e+03 3.639580719189692073e-15
5.737625247240057433e+03 3.702919725403000517e-15
5.739349624514570678e+03 3.726379996943102874e-15
5.741074001789083923e+03 3.707192583105424835e-15
5.742798379063597167e+03 3.709394021735338762e-15
5.744522756338110412e+03 3.702919301886526890e-15
5.746247133612623657e+03 3.668705523564557563e-15
5.747971510887136901e+03 3.659381384881182225e-15
5.749695888161650146e+03 3.689953345046431687e-15
5.751420265436163390e+03 3.736051842651326102e-15
5.753144642710676635e+03 3.752624465780830115e-15
5.754869019985189880e+03 3.711628494650195606e-15
5.756593397259703124e+03 3.678646725750007659e-15
5.758317774534216369e+03 3.697332272566437525e-15
5.760042151808729614e+03 3.754421869694903741e-15
5.761766529083242858e+03 3.809510775001955299e-15
5.763490906357756103e+03 3.814893245865282750e-15
5.765215283632269347e+03 3.779848104705583328e-15
5.766939660906782592e+03 3.732011071976449462e-15
5.768664038181295837e+03 3.702021870478910959e-15
5.770388415455809081e+03 3.695507340081578135e-15
5.772112792730322326e+03 3.691304786113775924e-15
5.773837170004835571e+03 3.675760884498712258e-15
5.775561547279348815e+03 3.640594617627555471e-15
5.777285924553862060e+03 3.577152696911155630e-15
5.779010301828375304e+03 3.509184867399339249e-15
5.780734679102888549e+03 3.509410389921545706e-15
5.782459056377401794e+03 3.544872694807767871e-15
5.784183433651915038e+03 3.531656439731759023e-15
5.785907810926428283e+03 3.497303536248203178e-15
5.787632188200941528e+03 3.485589494104149831e-15
5.789356565475454772e+03 3.512791321930511246e-15
5.791080942749968017e+03 3.559801226986651287e-15
5.792805320024481261e+03 3.575101183112905714e-15
5.794529697298994506e+03 3.587455158648609685e-15
5.796254074573507751e+03 3.634708585677085338e-15
5.797978451848020995e+03 3.649486769507831116e-15
5.799702829122534240e+03 3.613427306393794669e-15
5.801427206397047485e+03 3.610266602951115247e-15
5.803151583671560729e+03 3.638482117457103246e-15
5.804875960946073974e+03 3.649297034127646153e-15
5.806600338220587219e+03 3.647342505601856855e-15
5.808324715495100463e+03 3.652094360435953480e-15
5.810049092769613708e+03 3.695489975906159422e-15
5.811773470044126952e+03 3.751479277236142301e-15
5.813497847318640197e+03 3.738897449837626924e-15
5.815222224593153442e+03 3.711249870922772934e-15
5.816946601867666686e+03 3.741598637906420888e-15
5.818670979142179931e+03 3.740863413308204155e-15
5.820395356416693176e+03 3.680410671862664740e-15
5.822119733691206420e+03 3.666807746246234304e-15
5.823844110965719665e+03 3.716041112788916884e-15
5.825568488240232909e+03 3.782761474527664494e-15
5.827292865514746154e+03 3.809651805987673140e-15
5.829017242789259399e+03 3.768520733101951570e-15
5.830741620063772643e+03 3.717484880447511839e-15
5.832465997338285888e+03 3.690012213836265861e-15
5.834190374612799133e+03 3.682047139516760048e-15
5.835914751887312377e+03 3.698397840014083435e-15
5.837639129161825622e+03 3.735611385518753866e-15
5.839363506436338866e+03 3.750534835499953756e-15
5.841087883710852111e+03 3.726903039788032404e-15
5.842812260985365356e+03 3.703803180766986752e-15
5.844536638259878600e+03 3.692553736194502390e-15
5.846261015534391845e+03 3.685869799207718706e-15
5.847985392808905090e+03 3.695520469092260576e-15
5.849709770083418334e+03 3.721069100363818410e-15
5.851434147357931579e+03 3.719027327444461919e-15
5.853158524632444824e+03 3.687972558499277506e-15
5.854882901906958068e+03 3.672939841267881811e-15
5.856607279181471313e+03 3.681990388309294010e-15
5.858331656455984557e+03 3.706115580712990992e-15
5.860056033730497802e+03 3.722941466693724041e-15
5.861780411005011047e+03 3.743210541605045821e-15
5.863504788279524291e+03 3.843565734646314444e-15
5.865229165554037536e+03 3.964444535999554764e-15
5.866953542828550781e+03 3.975295028053882351e-15
5.868677920103064025e+03 3.884100496337168987e-15
5.870402297377577270e+03 3.756508111843991082e-15
5.872126674652090514e+03 3.704059831750004805e-15
5.873851051926603759e+03 3.738144437547517851e-15
5.875575429201117004e+03 3.755401886814876966e-15
5.877299806475630248e+03 3.748697197520885552e-15
5.879024183750143493e+03 3.747113245909520010e-15
5.880748561024656738e+03 3.753048829287404520e-15
5.882472938299169982e+03 3.763451664429108209e-15
5.884197315573683227e+03 3.770379546904701132e-15
5.885921692848196471e+03 3.755009710560298225e-15
5.887646070122709716e+03 3.697698190799651383e-15
5.889370447397222961e+03 3.597229918859924311e-15
5.891094824671736205e+03 3.480528048727831759e-15
5.892819201946249450e+03 3.435388815935702840e-15
5.894543579220762695e+03 3.466476407407593358e-15
5.896267956495275939e+03 3.483372173606474886e-15
5.897992333769789184e+03 3.463691363077021218e-15
5.899716711044302428e+03 3.422397659865426822e-15
5.901441088318815673e+03 3.397767212308692650e-15
5.903165465593328918e+03 3.415791861668027347e-15
5.904889842867842162e+03 3.467653783204276835e-15
5.906614220142355407e+03 3.537460521244582302e-15
5.908338597416868652e+03 3.605523641962964793e-15
5.910062974691381896e+03 3.660814564627936502e-15
5.911787351965895141e+03 3.695678017220449876e-15
5.913511729240408386e+03 3.698449932540339574e-15
5.915236106514921630e+03 3.680968019541958069e-15
5.916960483789434875e+03 3.679754644845016284e-15
5.918684861063948119e+03 3.668705523564557563e-15
5.920409238338461364e+03 3.612645918499952577e-15
5.922133615612974609e+03 3.565516581798249679e-15
5.923857992887487853e+03 3.567421135380150973e-15
5.925582370162001098e+03 3.606758192483587935e-15
5.927306747436514343e+03 3.651407840232203869e-15
5.929031124711027587e+03 3.661653127245718259e-15
5.930755501985540832e+03 3.638902669315415006e-15
5.932479879260054076e+03 3.607095311596595147e-15
5.934204256534567321e+03 3.617245307403543428e-15
5.935928633809080566e+03 3.662645002826953045e-15
5.937653011083593810e+03 3.668746181146025770e-15
5.939377388358107055e+03 3.642159934514081418e-15
5.941101765632620300e+03 3.621037473908400930e-15
5.942826142907133544e+03 3.610442362287670515e-15
5.944550520181646789e+03 3.604724889893703987e-15
5.946274897456160033e+03 3.584278361579932431e-15
5.947999274730673278e+03 3.568334660413764736e-15
5.949723652005186523e+03 3.596964797547433715e-15
5.951448029279699767e+03 3.676833651726409830e-15
5.953172406554213012e+03 3.770294843609975702e-15
5.954896783828726257e+03 3.732102128018279300e-15
5.956621161103239501e+03 3.576295076052060651e-15
5.958345538377752746e+03 3.509339239153976345e-15
5.960069915652265991e+03 3.538482042978970989e-15
5.961794292926779235e+03 3.582835864470758358e-15
5.963518670201292480e+03 3.609625822526517369e-15
5.965243047475805724e+03 3.610242038995644873e-15
5.966967424750318969e+03 3.616419873796444112e-15
5.968691802024832214e+03 3.627766303641389092e-15
5.970416179299345458e+03 3.621269560935948609e-15
5.972140556573858703e+03 3.606953433577930052e-15
5.973864933848371948e+03 3.601530728649608021e-15
5.975589311122885192e+03 3.616526599947798154e-15
5.977313688397398437e+03 3.639681516110415335e-15
5.979038065671911681e+03 3.631777851679585459e-15
5.980762442946424926e+03 3.613450599799844162e-15
5.982486820220938171e+03 3.622023420259004936e-15
5.984211197495451415e+03 3.632996732090684397e-15
5.985935574769964660e+03 3.620693578531815685e-15
5.987659952044477905e+03 3.576216301987966001e-15
5.989384329318991149e+03 3.531110526997253626e-15
5.991108706593504394e+03 3.539072213184970422e-15
5.992833083868017638e+03 3.574333771262693318e-15
5.994557461142530883e+03 3.598946854644008778e-15
5.996281838417044128e+03 3.623264323526732486e-15
5.998006215691557372e+03 3.640660686197441306e-15
5.999730592966070617e+03 3.621393651262721364e-15
6.001454970240583862e+03 3.592179908428394172e-15
6.003179347515097106e+03 3.598658016408995061e-15
6.004903724789610351e+03 3.656429898576474616e-15
6.006628102064123595e+03 3.741297517693671984e-15
6.008352479338636840e+03 3.766895276876170567e-15
6.010076856613150085e+03 3.721577320132170991e-15
6.011801233887663329e+03 3.656315125612121658e-15
6.013525611162176574e+03 3.610525371516501436e-15
6.015249988436689819e+03 3.607856370699703136e-15
6.016974365711203063e+03 3.635124055337713572e-15
6.018698742985716308e+03 3.666019158572340550e-15
6.020423120260229553e+03 3.668318853024135975e-15
6.022147497534742797e+03 3.650378695201289894e-15
6.023871874809256042e+03 3.639091557662652715e-15
6.025596252083769286e+03 3.643688405467401803e-15
6.027320629358282531e+03 3.659191649500997262e-15
6.029045006632795776e+03 3.653778685451568656e-15
6.030769383907309020e+03 3.652591568775991754e-15
6.032493761181822265e+03 3.715772603344637270e-15
6.034218138456335510e+03 3.765401110757213982e-15
6.035942515730848754e+03 3.728335796018313053e-15
6.037666893005361999e+03 3.689954192079378942e-15
6.039391270279875243e+03 3.690373896904743448e-15
6.041115647554388488e+03 3.689424796487345004e-15
6.042840024828901733e+03 3.675197184072314521e-15
6.044564402103414977e+03 3.651083426613405472e-15
6.046288779377928222e+03 3.641199822668368669e-15
6.048013156652441467e+03 3.651904625055768516e-15
6.049737533926954711e+03 3.640662803779809442e-15
6.051461911201467956e+03 3.613813976934216257e-15
6.053186288475981200e+03 3.614050722642973834e-15
6.054910665750494445e+03 3.618825870883119952e-15
6.056635043025007690e+03 3.601293559424376817e-15
6.058359420299520934e+03 3.586840212728903063e-15
6.060083797574034179e+03 3.597596260609611796e-15
6.061808174848547424e+03 3.642549993186292023e-15
6.063532552123060668e+03 3.702956571336206079e-15
6.065256929397573913e+03 3.746423761090455010e-15
6.066981306672086248e+03 3.743363854568498850e-15
6.068705683946599493e+03 3.695135069101259870e-15
6.070430061221112737e+03 3.667197804918444909e-15
6.072154438495625982e+03 3.653541939742811079e-15
6.073878815770139227e+03 3.594246668819694665e-15
6.075603193044652471e+03 3.554546234581885608e-15
6.077327570319165716e+03 3.601448989970197981e-15
6.079051947593678960e+03 3.676332208221635284e-15
6.080776324868192205e+03 3.730645654865475530e-15
6.082500702142705450e+03 3.751112088453507562e-15
6.084225079417218694e+03 3.753620576526801172e-15
6.085949456691731939e+03 3.764636240005843348e-15
6.087673833966245184e+03 3.764446928142132012e-15
6.089398211240758428e+03 3.736288588360083679e-15
6.091122588515271673e+03 3.685710557013634897e-15
6.092846965789784917e+03 3.649242824019021877e-15
6.094571343064298162e+03 3.679393808809485952e-15
6.096295720338811407e+03 3.745350146829810184e-15
6.098020097613324651e+03 3.793690317129613104e-15
6.099744474887837896e+03 3.799312498317013523e-15
6.101468852162351141e+03 3.764878067912284451e-15
6.103193229436864385e+03 3.726062783104356138e-15
6.104917606711377630e+03 3.705991913902691864e-15
6.106641983985890874e+03 3.713940047563252592e-15
6.108366361260404119e+03 3.733282468430278167e-15
6.110090738534917364e+03 3.747103928547100213e-15
6.111815115809430608e+03 3.756838031176946632e-15
6.113539493083943853e+03 3.753942025530284179e-15
6.115263870358457098e+03 3.724355164682691469e-15
6.116988247632970342e+03 3.705024178760453826e-15
6.118712624907483587e+03 3.727151220441577914e-15
6.120437002181996831e+03 3.743801347085755696e-15
6.122161379456510076e+03 3.721905121882758405e-15
6.123885756731023321e+03 3.660478292547876544e-15
6.125610134005536565e+03 3.618196525403310007e-15
6.127334511280049810e+03 3.663102824134943994e-15
6.129058888554563055e+03 3.730146752459542747e-15
6.130783265829076299e+03 3.748983918173531132e-15
6.132507643103589544e+03 3.706177837634614183e-15
6.134232020378102789e+03 3.636595775083567919e-15
6.135956397652616033e+03 3.610103549108768795e-15
6.137680774927129278e+03 3.633814118884784797e-15
6.139405152201642522e+03 3.684539110447582200e-15
6.141129529476155767e+03 3.725378803999448291e-15
6.142853906750669012e+03 3.735926481775132466e-15
6.144578284025182256e+03 3.727601841969517202e-15
6.146302661299695501e+03 3.697700731898493146e-15
6.148027038574208746e+03 3.642846454717831028e-15
6.149751415848721990e+03 3.594856109025244134e-15
6.151475793123235235e+03 3.583245828417229439e-15
6.153200170397748479e+03 3.615054880201943807e-15
6.154924547672261724e+03 3.676003135921626988e-15
6.156648924946774969e+03 3.734971028610629615e-15
6.158373302221288213e+03 3.752869258302586608e-15
6.160097679495801458e+03 3.708656679554753893e-15
6.161822056770314703e+03 3.641780463753711491e-15
6.163546434044827947e+03 3.596617937555533079e-15
6.165270811319341192e+03 3.608536961672821966e-15
6.166995188593854436e+03 3.642738034500582478e-15
6.168719565868367681e+03 3.637058255072768767e-15
6.170443943142880926e+03 3.626126024339031140e-15
6.172168320417394170e+03 3.644382548967676702e-15
6.173892697691907415e+03 3.674638565843600310e-15
6.175617074966420660e+03 3.694578568454913794e-15
6.177341452240933904e+03 3.681885356223834477e-15
6.179065829515447149e+03 3.651538706822554659e-15
6.180790206789960394e+03 3.626396651365678889e-15
6.182514584064473638e+03 3.595839514277006377e-15
6.184238961338986883e+03 3.565586885532871786e-15
6.185963338613500127e+03 3.572318679881175338e-15
6.187687715888013372e+03 3.590647202310337516e-15
6.189412093162526617e+03 3.571994266262376941e-15
6.191136470437039861e+03 3.566235289253994953e-15
6.192860847711553106e+03 3.601982197210494563e-15
6.194585224986066351e+03 3.601319393929268073e-15
6.196309602260579595e+03 3.556435118054262698e-15
6.198033979535092840e+03 3.526971924016969115e-15
6.199758356809606084e+03 3.534495482412718624e-15
6.201482734084119329e+03 3.573023834809764543e-15
6.203207111358632574e+03 3.579750970476858196e-15
6.204931488633145818e+03 3.545177626668779419e-15
6.206655865907659063e+03 3.557555319127006510e-15
6.208380243182172308e+03 3.583963265323553832e-15
6.210104620456685552e+03 3.540593907874712773e-15
6.211828997731198797e+03 3.493714869408923521e-15
6.213553375005712041e+03 3.507591598425553910e-15
6.215277752280225286e+03 3.559284960405299791e-15
6.217002129554738531e+03 3.609715184502452698e-15
6.218726506829251775e+03 3.613480669469471690e-15
6.220450884103765020e+03 3.587203589863275158e-15
6.222175261378278265e+03 3.564559011051378692e-15
6.223899638652791509e+03 3.532957270580504815e-15
6.225624015927304754e+03 3.499880633990224386e-15
6.227348393201817998e+03 3.510656798903430409e-15
6.229072770476331243e+03 3.553160488680177573e-15
6.230797147750844488e+03 3.583148843144768822e-15
6.232521525025357732e+03 3.576447118466092798e-15
6.234245902299870068e+03 3.530806865685662960e-15
6.235970279574383312e+03 3.482997996802025299e-15
6.237694656848896557e+03 3.452764214540967116e-15
6.239419034123409801e+03 3.437155514905438497e-15
6.241143411397923046e+03 3.427871186770584111e-15
6.242867788672436291e+03 3.415964868147504038e-15
6.244592165946949535e+03 3.407321108679010717e-15
6.246316543221462780e+03 3.397912478459146762e-15
6.248040920495976025e+03 3.363842695738210667e-15
6.249765297770489269e+03 3.325695719925665997e-15
6.251489675045002514e+03 3.324434911383677971e-15
6.253214052319515758e+03 3.356252857014338509e-15
6.254938429594029003e+03 3.401709303645214164e-15
6.256662806868542248e+03 3.434164641568683563e-15
6.258387184143055492e+03 3.444391929132068798e-15
6.260111561417568737e+03 3.443643575523169624e-15
6.261835938692081982e+03 3.423160201276192506e-15
6.263560315966595226e+03 3.377499407946791751e-15
6.265284693241108471e+03 3.346822839212556383e-15
6.267009070515621715e+03 3.343251113032221812e-15
6.268733447790134960e+03 3.322061525065471421e-15
6.270457825064648205e+03 3.291364627540501950e-15
6.272182202339161449e+03 3.286365650844043883e-15
6.273906579613674694e+03 3.303307368580313957e-15
6.275630956888187939e+03 3.317595755609309936e-15
6.277355334162701183e+03 3.278148160706256288e-15
6.279079711437214428e+03 3.178167779744147693e-15
6.280804088711727672e+03 3.057808209587574259e-15
6.282528465986240917e+03 2.996584032885322990e-15
6.284252843260754162e+03 3.043935080460969701e-15
6.285977220535267406e+03 3.057447797068517555e-15
6.287701597809780651e+03 2.976007485014147899e-15
6.289425975084293896e+03 2.923589698106262777e-15
6.291150352358807140e+03 2.943125454243499146e-15
6.292874729633320385e+03 3.017141734273421673e-15
6.294599106907833630e+03 3.101165073300443317e-15
6.296323484182346874e+03 3.153342938126018659e-15
6.298047861456860119e+03 3.170523942669888073e-15
6.299772238731373363e+03 3.154745201170198153e-15
6.301496616005886608e+03 3.111122580870128058e-15
6.303220993280399853e+03 3.056804475545077913e-15
6.304945370554913097e+03 3.010822233212194152e-15
6.306669747829426342e+03 2.984823403929170657e-15
6.308394125103939587e+03 2.974377793623630625e-15
6.310118502378452831e+03 2.953535277407017684e-15
6.311842879652966076e+03 2.908863183285299511e-15
6.313567256927479320e+03 2.840249914667675353e-15
6.315291634201992565e+03 2.771685350444518317e-15
6.317016011476505810e+03 2.722360292585295459e-15
6.318740388751019054e+03 2.680933181684508511e-15
6.320464766025532299e+03 2.631654498879147826e-15
6.322189143300045544e+03 2.558659528825377172e-15
6.323913520574558788e+03 2.490743580081580116e-15
6.325637897849072033e+03 2.461034322973109159e-15
6.327362275123585277e+03 2.432441667047356183e-15
6.329086652398098522e+03 2.386611043612030941e-15
6.330811029672611767e+03 2.357962695269995995e-15
6.332535406947125011e+03 2.343255450448582765e-15
6.334259784221638256e+03 2.316315144044686115e-15
6.335984161496151501e+03 2.265712972259240586e-15
6.337708538770664745e+03 2.193872931629051171e-15
6.339432916045177990e+03 2.127305882853756588e-15
6.341157293319691235e+03 2.083929113866627054e-15
6.342881670594204479e+03 2.066643924270245361e-15
6.344606047868717724e+03 2.058862867858530545e-15
6.346330425143230968e+03 2.037687891210120290e-15
6.348054802417744213e+03 1.989696486726349328e-15
6.349779179692257458e+03 1.922706344993901223e-15
6.351503556966770702e+03 1.876345267175357975e-15
6.353227934241283947e+03 1.859731139431438501e-15
6.354952311515797192e+03 1.859180356257486393e-15
6.356676688790310436e+03 1.875781354990723425e-15
6.358401066064823681e+03 1.905354663311160067e-15
6.360125443339336925e+03 1.924995028017382342e-15
6.361849820613850170e+03 1.915713876256080160e-15
6.363574197888363415e+03 1.866522226086049854e-15
6.365298575162876659e+03 1.814755807514603289e-15
6.367022952437389904e+03 1.802763938563850532e-15
6.368747329711903149e+03 1.792965249671775972e-15
6.370471706986416393e+03 1.762914108889969498e-15
6.372196084260929638e+03 1.742843663204778851e-15
6.373920461535442882e+03 1.741344520767257147e-15
6.375644838809956127e+03 1.751173914603669675e-15
6.377369216084469372e+03 1.756378296789836910e-15
6.379093593358982616e+03 1.750662624340883298e-15
6.380817970633495861e+03 1.764827556317816962e-15
6.382542347908009106e+03 1.804853357086490077e-15
6.384266725182522350e+03 1.844555697148430456e-15
6.385991102457035595e+03 1.878502448333777865e-15
6.387715479731548839e+03 1.908405675987170057e-15
6.389439857006062084e+03 1.925096883729289672e-15
6.391164234280575329e+03 1.925430191194034239e-15
6.392888611555088573e+03 1.916707445903209454e-15
6.394612988829601818e+03 1.920140893954904761e-15
6.396337366104115063e+03 1.960259762468657442e-15
6.398061743378628307e+03 2.020811395010788797e-15
6.399786120653141552e+03 2.075532899776968802e-15
6.401510497927654797e+03 2.105766470279790172e-15
6.403234875202168041e+03 2.120245651480155182e-15
6.404959252476681286e+03 2.157310119186108856e-15
6.406683629751194530e+03 2.220142599696959228e-15
6.408408007025707775e+03 2.294908503885201810e-15
6.410132384300221020e+03 2.371465459240413610e-15
6.411856761574734264e+03 2.444727244672569369e-15
6.413581138849247509e+03 2.520413026641530121e-15
6.415305516123760754e+03 2.597039438698416774e-15
6.417029893398273998e+03 2.668451092415532327e-15
6.418754270672787243e+03 2.739743738003558651e-15
6.420478647947300487e+03 2.814367340656662511e-15
6.422203025221813732e+03 2.877211256112300816e-15
6.423927402496326977e+03 2.938841585112760522e-15
6.425651779770840221e+03 3.040001882970394358e-15
6.427376157045353466e+03 3.164537325556931492e-15
6.429100534319866711e+03 3.278038681697823670e-15
6.430824911594379955e+03 3.391880756841748890e-15
6.432549288868893200e+03 3.519062118597271645e-15
6.434273666143406444e+03 3.663438249182056697e-15
6.435998043417919689e+03 3.801424574970992121e-15
6.437722420692432934e+03 3.896704346592312976e-15
6.439446797966946178e+03 4.000506116695959347e-15
6.441171175241459423e+03 4.155814266256245212e-15
6.442895552515972668e+03 4.300623018918840398e-15
6.444619929790485912e+03 4.400597894166791840e-15
6.446344307064999157e+03 4.468239827752152130e-15
6.448068684339512401e+03 4.555784494499146714e-15
6.449793061614025646e+03 4.716179500424168280e-15
6.451517438888538891e+03 4.917112656171833407e-15
6.453241816163052135e+03 5.106408002740698074e-15
6.454966193437565380e+03 5.232522738257390851e-15
6.456690570712078625e+03 5.299771225038751518e-15
6.458414947986591869e+03 5.357703619949735763e-15
6.460139325261105114e+03 5.461610845655315294e-15
6.461863702535618359e+03 5.637339265508007832e-15
6.463588079810131603e+03 5.823577670170231729e-15
6.465312457084644848e+03 5.971553902539084371e-15
6.467036834359158092e+03 6.065823587370804473e-15
6.468761211633671337e+03 6.140539516615159052e-15
6.470485588908184582e+03 6.243780974424196703e-15
6.472209966182697826e+03 6.358666170642665594e-15
6.473934343457211071e+03 6.460911517705732188e-15
6.475658720731724316e+03 6.535078569600265980e-15
6.477383098006237560e+03 6.607521062414190016e-15
6.479107475280750805e+03 6.727651933675004789e-15
6.480831852555264049e+03 6.859287629941901096e-15
6.482556229829777294e+03 6.943872763571189155e-15
6.484280607104290539e+03 6.931035979255550233e-15
6.486004984378803783e+03 6.858174628649208945e-15
6.487729361653317028e+03 6.865388808260973821e-15
6.489453738927830273e+03 6.955665156262863524e-15
6.491178116202343517e+03 7.062397236847536147e-15
6.492902493476856762e+03 7.136116208312972414e-15
6.494626870751370006e+03 7.168994639193595336e-15
6.496351248025883251e+03 7.238537738229067903e-15
6.498075625300396496e+03 7.341632659338230560e-15
6.499800002574909740e+03 7.412930810640414037e-15
6.501524379849422985e+03 7.462747359367281202e-15
6.503248757123936230e+03 7.516802460962208887e-15
6.504973134398449474e+03 7.572764233721406002e-15
6.506697511672962719e+03 7.628584551978411649e-15
6.508421888947475964e+03 7.684678461877380434e-15
6.510146266221989208e+03 7.737731523495706282e-15
6.511870643496502453e+03 7.785212802386993342e-15
6.513595020771015697e+03 7.839216234972138514e-15
6.515319398045528942e+03 7.903915999615210991e-15
6.517043775320042187e+03 7.964882890059733767e-15
6.518768152594555431e+03 7.999054740250814005e-15
6.520492529869068676e+03 7.984152889609769099e-15
6.522216907143581921e+03 7.986372962964522620e-15
6.523941284418095165e+03 8.059608278617076682e-15
6.525665661692608410e+03 8.119723053916661631e-15
6.527390038967121654e+03 8.127124427809769708e-15
6.529114416241634899e+03 8.121728827935759815e-15
6.530838793516148144e+03 8.135734517718609671e-15
6.532563170790661388e+03 8.186280361813062789e-15
6.534287548065174633e+03 8.225615724850605243e-15
6.536011925339687878e+03 8.215962937383695236e-15
6.537736302614201122e+03 8.172856583664976637e-15
6.539460679888714367e+03 8.117343738367824302e-15
6.541185057163227611e+03 8.072193494147381077e-15
6.542909434437740856e+03 8.083135465760012128e-15
6.544633811712254101e+03 8.168011555206682039e-15
6.546358188986767345e+03 8.237605476218989864e-15
6.548082566261280590e+03 8.246929614902365202e-15
6.549806943535793835e+03 8.230806342751379595e-15
6.551531320810307079e+03 8.224165604444905880e-15
6.553255698084820324e+03 8.254530041538078039e-15
6.554980075359333568e+03 8.302138375371453244e-15
6.556704452633846813e+03 8.347552046838492557e-15
6.558428829908360058e+03 8.406372555794672935e-15
6.560153207182873302e+03 8.436648901461330646e-15
6.561877584457386547e+03 8.361372236405893721e-15
6.563601961731899792e+03 8.232728260508699603e-15
6.565326339006413036e+03 8.131175786396487026e-15
6.567050716280926281e+03 8.073458961370579001e-15
6.568775093555439526e+03 8.051052398816860994e-15
6.570499470829952770e+03 8.029072740868559155e-15
6.572223848104466015e+03 8.011356199743788209e-15
6.573948225378979259e+03 8.013998095506274372e-15
6.575672602653492504e+03 7.981718516919360240e-15
6.577396979928005749e+03 7.888293323936052676e-15
6.579121357202518993e+03 7.798676391083600445e-15
6.580845734477032238e+03 7.747402945687455883e-15
6.582570111751545483e+03 7.734202784237444867e-15
6.584294489026058727e+03 7.720267398189217117e-15
6.586018866300571972e+03 7.671989908327511015e-15
6.587743243575085216e+03 7.625259947660438520e-15
6.589467620849598461e+03 7.611816687754565519e-15
6.591191998124111706e+03 7.645716640369577127e-15
6.592916375398624950e+03 7.669228580919461996e-15
6.594640752673138195e+03 7.609029102325151617e-15
6.596365129947651440e+03 7.534548648240133734e-15
6.598089507222164684e+03 7.516434001630153267e-15
6.599813884496677929e+03 7.561668949145321922e-15
6.601538261771191173e+03 7.599983637481422943e-15
6.603262639045704418e+03 7.512167496674833356e-15
6.604987016320217663e+03 7.366082265360725939e-15
6.606711393594730907e+03 7.277013362825147241e-15
6.608435770869244152e+03 7.284529086166134648e-15
6.610160148143757397e+03 7.348895966860936185e-15
6.611884525418270641e+03 7.333532483263637686e-15
6.613608902692783886e+03 7.242485758796220197e-15
6.615333279967297130e+03 7.155429406543317716e-15
6.617057657241810375e+03 7.091663919241066733e-15
6.618782034516323620e+03 7.044564652208991362e-15
6.620506411790836864e+03 6.972467325321073453e-15
6.622230789065350109e+03 6.880338092747064968e-15
6.623955166339863354e+03 6.815592164808367132e-15
6.625679543614376598e+03 6.798819641903311103e-15
6.627403920888889843e+03 6.825343208097158637e-15
6.629128298163403088e+03 6.838817808222080047e-15
6.630852675437916332e+03 6.811894018960654856e-15
6.632577052712429577e+03 6.770593539485482426e-15
6.634301429986942821e+03 6.751204531806357864e-15
6.636025807261456066e+03 6.781335187806087836e-15
6.637750184535969311e+03 6.802882435434816355e-15
6.639474561810482555e+03 6.765538446856268762e-15
6.641198939084995800e+03 6.685208806753986308e-15
6.642923316359509045e+03 6.594266267339081097e-15
6.644647693634022289e+03 6.532153764833396881e-15
6.646372070908535534e+03 6.491450020069565105e-15
6.648096448183048778e+03 6.446771573200742525e-15
6.649820825457562023e+03 6.374266823465195297e-15
6.651545202732075268e+03 6.287624246807026543e-15
6.653269580006588512e+03 6.257340277843843543e-15
6.654993957281101757e+03 6.256546184455792636e-15
6.656718334555615002e+03 6.214117457094877478e-15
6.658442711830128246e+03 6.169537689564410024e-15
6.660167089104641491e+03 6.148292832697851290e-15
6.661891466379154735e+03 6.079906357151854471e-15
6.663615843653667980e+03 5.961402636182715209e-15
6.665340220928181225e+03 5.854258050552729742e-15
6.667064598202694469e+03 5.788186516051578925e-15
6.668788975477207714e+03 5.766225916344590308e-15
6.670513352751720959e+03 5.732469535814138303e-15
6.672237730026234203e+03 5.673777775865940579e-15
6.673962107300747448e+03 5.657671020857426430e-15
6.675686484575260693e+03 5.677164213589063271e-15
6.677410861849773937e+03 5.684883648353865337e-15
6.679135239124287182e+03 5.666076975825978107e-15
6.680859616398800426e+03 5.623821466702776453e-15
6.682583993673313671e+03 5.586479172190123368e-15
6.684308370947826916e+03 5.561449348598758793e-15
6.686032748222340160e+03 5.533388841122118332e-15
6.687757125496853405e+03 5.503291219407331278e-15
6.689481502771366650e+03 5.478312641309275588e-15
6.691205880045879894e+03 5.471384335317209038e-15
6.692930257320393139e+03 5.475766036753355534e-15
6.694654634594906383e+03 5.458326051885863117e-15
6.696379011869419628e+03 5.384220833396478889e-15
6.698103389143932873e+03 5.238246563398461786e-15
6.699827766418446117e+03 5.145306296777457308e-15
6.701552143692959362e+03 5.183484189292576760e-15
6.703276520967472607e+03 5.232474033862923729e-15
6.705000898241985851e+03 5.222978794524203022e-15
6.706725275516499096e+03 5.156114013667948553e-15
6.708449652791012340e+03 5.083328048993912898e-15
6.710174030065525585e+03 5.058096631561101800e-15
6.711898407340038830e+03 5.047349477526339237e-15
6.713622784614552074e+03 5.015152908168256027e-15
6.715347161889065319e+03 4.940744451883754759e-15
6.717071539163578564e+03 4.875033329901660648e-15
6.718795916438091808e+03 4.894718799112324215e-15
6.720520293712605053e+03 4.938971611925151509e-15
6.722244670987118297e+03 4.939406563343566592e-15
6.723969048261631542e+03 4.896664010275693715e-15
6.725693425536144787e+03 4.849344091160858600e-15
6.727417802810658031e+03 4.863555609949891251e-15
6.729142180085171276e+03 4.909083207348336267e-15
6.730866557359684521e+03 4.923777958433777496e-15
6.732590934634197765e+03 4.885135044830615433e-15
6.734315311908711010e+03 4.798338731692520023e-15
6.736039689183224255e+03 4.702382180746342982e-15
6.737764066457737499e+03 4.627901303144851472e-15
6.739488443732249834e+03 4.591785088823348987e-15
6.741212821006763079e+03 4.582158982894277491e-15
6.742937198281276324e+03 4.577509195530325009e-15
6.744661575555789568e+03 4.559432665402970986e-15
6.746385952830302813e+03 4.518979642391526483e-15
6.748110330104816057e+03 4.459004204011764866e-15
6.749834707379329302e+03 4.390432651766792982e-15
6.751559084653842547e+03 4.325629125587681853e-15
6.753283461928355791e+03 4.260562172161974637e-15
6.755007839202869036e+03 4.207449394720867361e-15
6.756732216477382281e+03 4.207616260211476458e-15
6.758456593751895525e+03 4.257633555746842893e-15
6.760180971026408770e+03 4.322032623693640094e-15
6.761905348300922014e+03 4.353346161204210696e-15
6.763629725575435259e+03 4.323070662570500239e-15
6.765354102849948504e+03 4.257653461021103369e-15
6.767078480124461748e+03 4.186030472583647868e-15
6.768802857398974993e+03 4.130281305094211583e-15
6.770527234673488238e+03 4.101616016093231551e-15
6.772251611948001482e+03 4.098386702981824531e-15
6.773975989222514727e+03 4.094116809894715603e-15
6.775700366497027971e+03 4.079000659918015359e-15
6.777424743771541216e+03 4.080115778793075645e-15
6.779149121046054461e+03 4.094746155374525548e-15
6.780873498320567705e+03 4.101848950153726484e-15
6.782597875595080950e+03 4.089652522746211813e-15
6.784322252869594195e+03 4.060351959034791056e-15
6.786046630144107439e+03 4.048112332946966416e-15
6.787771007418620684e+03 4.054656509497453140e-15
6.789495384693133929e+03 4.045058355655641036e-15
6.791219761967647173e+03 4.015326652174067840e-15
6.792944139242160418e+03 3.976410993961889892e-15
6.794668516516673662e+03 3.946033427858035292e-15
6.796392893791186907e+03 3.929973259661620130e-15
6.798117271065700152e+03 3.909381888713868089e-15
6.799841648340213396e+03 3.885437114327936273e-15
6.801566025614726641e+03 3.870872806316372206e-15
6.803290402889239886e+03 3.861657087850245418e-15
6.805014780163753130e+03 3.846949631270595374e-15
6.806739157438266375e+03 3.805937990030436660e-15
6.808463534712779619e+03 3.751569909761498511e-15
6.810187911987292864e+03 3.731588826052243194e-15
6.811912289261806109e+03 3.739545006525802837e-15
6.813636666536319353e+03 3.747981878196929295e-15
6.815361043810832598e+03 3.746131534723652276e-15
6.817085421085345843e+03 3.735966715840127045e-15
6.818809798359859087e+03 3.738329090730019288e-15
6.820534175634372332e+03 3.751348834162265139e-15
6.822258552908885576e+03 3.757226395783262729e-15
6.823982930183398821e+03 3.731002679252743218e-15
6.825707307457912066e+03 3.670073481774373259e-15
6.827431684732425310e+03 3.635587382359861675e-15
6.829156062006938555e+03 3.655746766504514023e-15
6.830880439281451800e+03 3.711696680802449577e-15
6.832604816555965044e+03 3.768867593093852206e-15
6.834329193830478289e+03 3.789243817673001655e-15
6.836053571104991534e+03 3.746356845487621920e-15
6.837777948379504778e+03 3.655140714430753571e-15
6.839502325654018023e+03 3.591766979866607701e-15
6.841226702928531267e+03 3.591950786016161884e-15
6.842951080203044512e+03 3.650250369709780868e-15
6.844675457477557757e+03 3.703536365388601648e-15
6.846399834752071001e+03 3.698124248372120296e-15
6.848124212026584246e+03 3.661521837138893842e-15
6.849848589301097491e+03 3.616536340826691578e-15
6.851572966575610735e+03 3.570184156854094501e-15
6.853297343850123980e+03 3.543177358363838389e-15
6.855021721124637224e+03 3.554544540515991100e-15
6.856746098399150469e+03 3.602130427976264065e-15
6.858470475673663714e+03 3.672717495119227557e-15
6.860194852948176958e+03 3.744410363774831538e-15
6.861919230222690203e+03 3.798185097464218049e-15
6.863643607497203448e+03 3.821220158464798747e-15
6.865367984771716692e+03 3.804563679073516558e-15
6.867092362046229937e+03 3.754215617172247318e-15
6.868816739320743181e+03 3.712146455297441611e-15
6.870541116595256426e+03 3.685052412413618306e-15
6.872265493869769671e+03 3.634680633589825946e-15
6.873989871144282915e+03 3.569090637319189199e-15
6.875714248418796160e+03 3.512727794459467173e-15
6.877438625693309405e+03 3.459446669220093105e-15
6.879163002967822649e+03 3.413401958207349339e-15
6.880887380242335894e+03 3.403323324926207233e-15
6.882611757516849138e+03 3.445170775927069128e-15
6.884336134791362383e+03 3.537232457623534082e-15
6.886060512065875628e+03 3.610614733492436765e-15
6.887784889340388872e+03 3.609820216587912231e-15
6.889509266614902117e+03 3.574907212567984480e-15
6.891233643889415362e+03 3.549721323156088300e-15
6.892958021163928606e+03 3.565835489702890923e-15
6.894682398438441851e+03 3.591738604262874682e-15
6.896406775712955096e+03 3.574185116980450189e-15
6.898131152987468340e+03 3.509019272458151033e-15
6.899855530261981585e+03 3.416030089684442619e-15
6.901579907536494829e+03 3.337584674373327356e-15
6.903304284811008074e+03 3.300861772703353979e-15
6.905028662085521319e+03 3.312177285845724177e-15
6.906753039360033654e+03 3.319811593799327186e-15
6.908477416634546898e+03 3.283186524434761680e-15
6.910201793909060143e+03 3.252789900089593858e-15
6.911926171183573388e+03 3.255985755399584333e-15
6.913650548458086632e+03 3.278500738170550891e-15
6.915374925732599877e+03 3.310574699509519041e-15
6.917099303007113122e+03 3.341934823832188629e-15
6.918823680281626366e+03 3.354369267497881758e-15
6.920548057556139611e+03 3.345492362210656691e-15
6.922272434830652855e+03 3.345867386048053532e-15
6.923996812105166100e+03 3.353211585217221943e-15
6.925721189379679345e+03 3.342717905791925230e-15
6.927445566654192589e+03 3.324636505225124494e-15
6.929169943928705834e+03 3.320544065540465342e-15
6.930894321203219079e+03 3.359506522322979090e-15
6.932618698477732323e+03 3.424925417938270468e-15
6.934343075752245568e+03 3.446556733587013976e-15
6.936067453026758812e+03 3.418782946763019095e-15
6.937791830301272057e+03 3.372778681573506722e-15
6.939516207575785302e+03 3.356903166559592998e-15
6.941240584850298546e+03 3.385580314021834590e-15
6.942964962124811791e+03 3.396200201356272194e-15
6.944689339399325036e+03 3.376902249718977470e-15
6.946413716673838280e+03 3.357494607315013313e-15
6.948138093948351525e+03 3.327865606578294701e-15
6.949862471222864770e+03 3.282197401710605471e-15
6.951586848497378014e+03 3.266866317123539448e-15
6.953311225771891259e+03 3.282979848395631631e-15
6.955035603046404503e+03 3.270169533859594406e-15
6.956759980320917748e+03 3.229413908327743304e-15
6.958484357595430993e+03 3.191120184057086827e-15
6.960208734869944237e+03 3.169495432913684539e-15
6.961933112144457482e+03 3.173436677217258799e-15
6.963657489418970727e+03 3.205907897008489216e-15
6.965381866693483971e+03 3.251936302636998337e-15
6.967106243967997216e+03 3.285306224385265567e-15
6.968830621242510460e+03 3.296189327208062445e-15
6.970554998517023705e+03 3.284665232202430875e-15
6.972279375791536950e+03 3.255294152998151197e-15
6.974003753066050194e+03 3.231150114111377807e-15
6.975728130340563439e+03 3.253765258528357185e-15
6.977452507615076684e+03 3.310725047857656679e-15
6.979176884889589928e+03 3.363991138262216983e-15
6.980901262164103173e+03 3.398458602951888972e-15
6.982625639438616417e+03 3.409531229396634000e-15
6.984350016713129662e+03 3.403563035250280200e-15
6.986074393987642907e+03 3.395192443907276390e-15
6.987798771262156151e+03 3.400438330707859086e-15
6.989523148536669396e+03 3.393817074159172220e-15
6.991247525811182641e+03 3.349151756301032082e-15
6.992971903085695885e+03 3.285263660979666038e-15
6.994696280360209130e+03 3.216641710274332523e-15
6.996420657634722374e+03 3.143368489897388832e-15
6.998145034909235619e+03 3.095170832890961447e-15
6.999869412183748864e+03 3.104614614978136455e-15
7.001593789458262108e+03 3.156760504309952947e-15
7.003318166732775353e+03 3.215266764042701980e-15
7.005042544007288598e+03 3.221741060375040225e-15
7.006766921281801842e+03 3.191675625912248834e-15
7.008491298556315087e+03 3.197822755768710105e-15
7.010215675830828332e+03 3.224785085029235367e-15
7.011940053105341576e+03 3.240815395314259814e-15
7.013664430379854821e+03 3.264297689710990782e-15
7.015388807654368065e+03 3.298952983956716413e-15
7.017113184928881310e+03 3.324561331051055675e-15
7.018837562203394555e+03 3.332101406589276643e-15
7.020561939477907799e+03 3.322413890771529210e-15
7.022286316752421044e+03 3.321295595522916720e-15
7.024010694026934289e+03 3.339075875876968552e-15
7.025735071301447533e+03 3.337356822510515950e-15
7.027459448575960778e+03 3.323903609967512711e-15
7.029183825850474022e+03 3.342123923937663152e-15
7.030908203124987267e+03 3.365440623393205904e-15
7.032632580399500512e+03 3.355700168016255078e-15
7.034356957674013756e+03 3.314240869863472466e-15
7.036081334948527001e+03 3.260587473643780133e-15
7.037805712223040246e+03 3.230046006664631826e-15
7.039530089497553490e+03 3.231476857070781153e-15
7.041254466772066735e+03 3.251668004950955537e-15
7.042978844046579979e+03 3.240434865762705820e-15
7.044703221321093224e+03 3.176732058898551654e-15
7.046427598595606469e+03 3.117898632689925648e-15
7.048151975870119713e+03 3.105111399801701103e-15
7.049876353144632958e+03 3.153556602186963556e-15
7.051600730419146203e+03 3.217903789365741431e-15
7.053325107693659447e+03 3.244101671391369686e-15
7.055049484968172692e+03 3.227882049242633902e-15
7.056773862242685937e+03 3.192357063918314919e-15
7.058498239517199181e+03 3.187781603695484002e-15
7.060222616791712426e+03 3.208527769914346767e-15
7.061946994066225670e+03 3.221899032019703152e-15
7.063671371340738915e+03 3.243462161516192689e-15
7.065395748615252160e+03 3.280305341864676177e-15
7.067120125889765404e+03 3.298460646056124851e-15
7.068844503164278649e+03 3.296452330938184905e-15
7.070568880438791894e+03 3.301147434564815492e-15
7.072293257713305138e+03 3.329269351930131890e-15
7.074017634987818383e+03 3.380233418542291819e-15
7.075742012262331627e+03 3.408161365362686983e-15
7.077466389536844872e+03 3.386740749159572982e-15
7.079190766811358117e+03 3.325000517634207030e-15
7.080915144085871361e+03 3.285278484056242988e-15
7.082639521360384606e+03 3.334114803904900115e-15
7.084363898634897851e+03 3.377954899914177751e-15
7.086088275909411095e+03 3.343898457962160911e-15
7.087812653183924340e+03 3.297074053121469561e-15
7.089537030458437584e+03 3.260834383747904762e-15
7.091261407732950829e+03 3.216116973363508484e-15
7.092985785007464074e+03 3.182830696118782617e-15
7.094710162281977318e+03 3.180602575951030180e-15
7.096434539556490563e+03 3.189305627725831302e-15
7.098158916831003808e+03 3.185747242314415986e-15
7.099883294105517052e+03 3.150526341818161297e-15
7.101607671380030297e+03 3.111792372173169396e-15
7.103332048654543541e+03 3.115069119129622657e-15
7.105056425929056786e+03 3.136300846985498950e-15
7.106780803203570031e+03 3.147733885949300682e-15
7.108505180478083275e+03 3.152605595945433790e-15
7.110229557752596520e+03 3.159845398303853109e-15
7.111953935027109765e+03 3.181777622407108708e-15
7.113678312301623009e+03 3.209409954728912120e-15
7.115402689576136254e+03 3.230269199846233334e-15
7.117127066850649499e+03 3.252804299649697181e-15
7.118851444125162743e+03 3.278678826847711107e-15
7.120575821399675988e+03 3.295271778767949224e-15
7.122300198674189232e+03 3.304624504813294394e-15
7.124024575948702477e+03 3.315078585448306969e-15
7.125748953223215722e+03 3.305730306325934884e-15
7.127473330497728966e+03 3.277098898642845023e-15
7.129197707772242211e+03 3.296702205657624923e-15
7.130922085046755456e+03 3.366297397219353629e-15
7.132646462321268700e+03 3.424058479716755692e-15
7.134370839595781945e+03 3.415068283772835361e-15
7.136095216870295189e+03 3.318892139535082643e-15
7.137819594144808434e+03 3.227943670889546653e-15
7.139543971419321679e+03 3.199627147704598579e-15
7.141268348693834923e+03 3.206217275792473849e-15
7.142992725968348168e+03 3.224016826146075716e-15
7.144717103242861413e+03 3.231521326300512004e-15
7.146441480517374657e+03 3.200990870749678002e-15
7.148165857791887902e+03 3.132014224997681749e-15
7.149890235066401146e+03 3.084424102372672512e-15
7.151614612340914391e+03 3.088365346676246771e-15
7.153338989615427636e+03 3.136576132693356597e-15
7.155063366889940880e+03 3.165785216846473890e-15
7.156787744164454125e+03 3.122369272585533845e-15
7.158512121438967370e+03 3.077893690107578670e-15
7.160236498713480614e+03 3.081195636294212746e-15
7.161960875987993859e+03 3.114443373539838543e-15
7.163685253262507103e+03 3.143362137150284424e-15
7.165409630537020348e+03 3.130876236233045597e-15
7.167134007811533593e+03 3.089776927082846063e-15
7.168858385086046837e+03 3.046885507974493243e-15
7.170582762360560082e+03 3.024780277391760953e-15
7.172307139635073327e+03 3.033451353672803226e-15
7.174031516909586571e+03 3.067489160899980472e-15
7.175755894184099816e+03 3.102623028760904782e-15
7.177480271458613061e+03 3.115807520101391594e-15
7.179204648733126305e+03 3.115663948016831990e-15
7.180929026007639550e+03 3.120835507676293120e-15
7.182653403282152794e+03 3.154864421057524196e-15
7.184377780556666039e+03 3.211512078745760480e-15
7.186102157831179284e+03 3.262707173594284020e-15
7.187826535105692528e+03 3.263300308415598844e-15
7.189550912380205773e+03 3.192376122159628141e-15
7.191275289654719018e+03 3.095546492003068730e-15
7.192999666929232262e+03 3.010803174970880930e-15
7.194724044203745507e+03 2.958436210039831066e-15
7.196448421478258751e+03 2.923423044373890493e-15
7.198172798752771996e+03 2.885541401632073233e-15
7.199897176027285241e+03 2.883111687622874272e-15
7.201621553301798485e+03 2.913837384268050390e-15
7.203345930576311730e+03 2.896137995560461344e-15
7.205070307850824975e+03 2.847675852516253804e-15
7.206794685125338219e+03 2.840757710919554306e-15
7.208519062399851464e+03 2.879823505721633078e-15
7.210243439674364708e+03 2.939636737291995497e-15
7.211967816948877953e+03 2.963172818280877113e-15
7.213692194223391198e+03 2.948019822370971307e-15
7.215416571497904442e+03 2.950044654631382712e-15
7.217140948772417687e+03 3.001137258493288482e-15
7.218865326046930932e+03 3.103973834553538577e-15
7.220589703321444176e+03 3.186861937673002645e-15
7.222314080595957421e+03 3.209162409350077051e-15
7.224038457870470666e+03 3.205461722403523013e-15
7.225762835144983910e+03 3.199027024861468907e-15
7.227487212419497155e+03 3.202942434660151910e-15
7.229211589694010399e+03 3.221319873242018024e-15
7.230935966968523644e+03 3.247478368235598954e-15
7.232660344243036889e+03 3.261550126588334646e-15
7.234384721517550133e+03 3.246984124510876070e-15
7.236109098792063378e+03 3.194564008262385998e-15
7.237833476066576623e+03 3.148413206372998631e-15
7.239557853341089867e+03 3.152269112107137020e-15
7.241282230615603112e+03 3.151996579256357948e-15
7.243006607890116356e+03 3.108940835756237794e-15
7.244730985164629601e+03 3.038064718620023773e-15
7.246455362439142846e+03 2.972207483454528294e-15
7.248179739713656090e+03 2.948443974119308898e-15
7.249904116988169335e+03 2.952804711490010850e-15
7.251628494262682580e+03 2.955836454166470804e-15
7.253352871537195824e+03 2.926449069577956481e-15
7.255077248811709069e+03 2.879366954963063011e-15
7.256801626086222313e+03 2.875049839789144655e-15
7.258526003360735558e+03 2.921592606174873950e-15
7.260250380635248803e+03 2.993749860643810101e-15
7.261974757909762047e+03 3.027500735460104953e-15
7.263699135184275292e+03 2.996038120150817594e-15
7.265423512458788537e+03 2.947556283590586391e-15
7.267147889733301781e+03 2.927659267901346063e-15
7.268872267007815026e+03 2.967631599715223750e-15
7.270596644282328270e+03 3.027261872168979240e-15
7.272321021556841515e+03 3.063304394624070601e-15
7.274045398831354760e+03 3.087913242840649788e-15
7.275769776105868004e+03 3.110580691542122120e-15
7.277494153380381249e+03 3.134422339666725725e-15
7.279218530654894494e+03 3.128858391994449040e-15
7.280942907929407738e+03 3.069270894704529892e-15
7.282667285203920983e+03 3.028055330282319706e-15
7.284391662478434228e+03 3.041799075126231169e-15
7.286116039752947472e+03 3.054934226797540418e-15
7.287840417027460717e+03 3.043913269362577903e-15
7.289564794301973961e+03 3.012230849003478053e-15
7.291289171576487206e+03 2.987801360013479963e-15
7.293013548851000451e+03 2.992348444632577861e-15
7.294737926125513695e+03 3.009195082920518641e-15
7.296462303400026940e+03 3.013432153480921465e-15
7.298186680674540185e+03 2.978897984946653199e-15
7.299911057949053429e+03 2.924443083800621485e-15
7.301635435223566674e+03 2.887214926977610917e-15
7.303359812498079918e+03 2.895500179751178856e-15
7.305084189772593163e+03 2.939958821570188945e-15
7.306808567047106408e+03 2.950365891876628906e-15
7.308532944321619652e+03 2.910770701482516196e-15
7.310257321596132897e+03 2.850680278380164807e-15
7.311981698870646142e+03 2.855496084201779132e-15
7.313706076145159386e+03 2.961021778111324818e-15
7.315430453419672631e+03 3.012904875471255663e-15
7.317154830694185875e+03 2.966261523923039919e-15
7.318879207968699120e+03 2.922913554056117032e-15
7.320603585243212365e+03 2.927797757788222141e-15
7.322327962517725609e+03 2.988562207358351139e-15
7.324052339792238854e+03 3.058430990562042984e-15
7.325776717066752099e+03 3.100953526821866556e-15
7.327501094341265343e+03 3.124361917593949586e-15
7.329225471615778588e+03 3.138935331209696637e-15
7.330949848890291833e+03 3.153891391959365818e-15
7.332674226164805077e+03 3.150601727750466929e-15
7.334398603439318322e+03 3.114277990356887141e-15
7.336122980713831566e+03 3.066582835646418370e-15
7.337847357988344811e+03 3.018794083795277999e-15
7.339571735262858056e+03 2.965493688556353896e-15
7.341296112537371300e+03 2.917103543312662972e-15
7.343020489811884545e+03 2.886515066004942051e-15
7.344744867086397790e+03 2.864774271347765924e-15
7.346469244360911034e+03 2.849871997190247391e-15
7.348193621635424279e+03 2.859383753671439557e-15
7.349917998909937523e+03 2.895911414247070818e-15
7.351642376184450768e+03 2.947917331384353537e-15
7.353366753458964013e+03 2.950438948468329589e-15
7.355091130733477257e+03 2.873818465642073716e-15
7.356815508007990502e+03 2.840895142015246316e-15
7.358539885282503747e+03 2.886270696999659185e-15
7.360264262557016991e+03 2.921080363000021912e-15
7.361988639831530236e+03 2.919673864791106146e-15
7.363713017106043480e+03 2.893325210900866626e-15
7.365437394380556725e+03 2.885884873492184852e-15
7.367161771655069970e+03 2.929039508088896945e-15
7.368886148929583214e+03 3.016909647245873995e-15
7.370610526204096459e+03 3.108739877189501712e-15
7.372334903478609704e+03 3.147286017278439971e-15
7.374059280753122948e+03 3.153242352963532211e-15
7.375783658027636193e+03 3.158215706913335835e-15
7.377508035302149437e+03 3.140757934353951078e-15
7.379232412576662682e+03 3.108239280717674420e-15
7.380956789851175927e+03 3.104683012888627240e-15
7.382681167125689171e+03 3.120573350979117914e-15
7.384405544400202416e+03 3.122253440829996819e-15
7.386129921674715661e+03 3.079348045678014303e-15
7.387854298949228905e+03 2.997845688460258270e-15
7.389578676223742150e+03 2.951929302939023531e-15
7.391303053498255395e+03 2.957380806987552208e-15
7.393027430772768639e+03 2.980788774243161611e-15
7.394751808047281884e+03 3.010054821361981756e-15
7.396476185321795128e+03 3.033335310159029387e-15
7.398200562596308373e+03 3.025407081772729136e-15
7.399924939870821618e+03 2.978981417691957748e-15
7.401649317145334862e+03 2.910597271486565878e-15
7.403373694419848107e+03 2.837298640121204557e-15
7.405098071694361352e+03 2.777178147349225641e-15
7.406822448968874596e+03 2.760946666739228297e-15
7.408546826243387841e+03 2.791555049321209694e-15
7.410271203517901085e+03 2.818141084194917233e-15
7.411995580792414330e+03 2.812569301467878445e-15
7.413719958066927575e+03 2.772894066460250204e-15
7.415444335341440819e+03 2.721502883484437293e-15
7.417168712615954064e+03 2.690389669265892333e-15
7.418893089890467309e+03 2.710780716921618733e-15
7.420617467164980553e+03 2.781628670212336549e-15
7.422341844439493798e+03 2.862750921395012214e-15
7.424066221714007042e+03 2.925555449818603194e-15
7.425790598988520287e+03 2.956086117127674009e-15
7.427514976263033532e+03 2.977474969595265974e-15
7.429239353537546776e+03 3.006788238800895546e-15
7.430963730812060021e+03 3.028481599613025432e-15
7.432688108086573266e+03 3.041148977339213494e-15
7.434412485361086510e+03 3.054602825156927173e-15
7.436136862635599755e+03 3.060654663806822336e-15
7.437861239910112999e+03 3.056321031490432522e-15
7.439585617184626244e+03 3.075207113357124843e-15
7.441309994459139489e+03 3.120662077680342802e-15
7.443034371733652733e+03 3.154518831615044441e-15
7.444758749008165978e+03 3.149019893721469524e-15
7.446483126282679223e+03 3.096487333849231444e-15
7.448207503557192467e+03 3.073406109553025387e-15
7.449931880831705712e+03 3.111407395698642317e-15
7.451656258106218957e+03 3.110492176599134045e-15
7.453380635380732201e+03 3.052094125325396749e-15
7.455105012655245446e+03 2.988215982641160944e-15
7.456829389929758690e+03 2.937156836580671719e-15
7.458553767204271935e+03 2.904030436804740101e-15
7.460278144478785180e+03 2.882045484900517922e-15
7.462002521753298424e+03 2.863839994006944431e-15
7.463726899027811669e+03 2.845188328508404738e-15
7.465451276302324914e+03 2.830155823035245856e-15
7.467175653576838158e+03 2.822673769253911807e-15
7.468900030851351403e+03 2.783603527528859950e-15
7.470624408125864647e+03 2.711138164825360047e-15
7.472348785400377892e+03 2.704231669931685296e-15
7.474073162674891137e+03 2.749567626125814027e-15
7.475797539949404381e+03 2.745788376873402152e-15
7.477521917223917626e+03 2.719223941339849598e-15
7.479246294498430871e+03 2.724259128694802787e-15
7.480970671772944115e+03 2.766716655175924591e-15
7.482695049047457360e+03 2.826906181133104733e-15
7.484419426321970604e+03 2.857198832183997089e-15
7.486143803596483849e+03 2.868272517419926185e-15
7.487868180870997094e+03 2.897086672461386160e-15
7.489592558145510338e+03 2.942617446233383380e-15
7.491316935420023583e+03 2.990896418402747177e-15
7.493041312694536828e+03 3.014485015434358560e-15
7.494765689969050072e+03 3.025244663205093124e-15
7.496490067243561498e+03 3.064896181290198245e-15
7.498214444518074743e+03 3.115793967574235525e-15
7.499938821792587987e+03 3.145173305349750932e-15
7.501663199067101232e+03 3.136208096877774604e-15
7.503387576341614476e+03 3.104504712453230210e-15
7.505111953616127721e+03 3.107107856458379488e-15
7.506836330890640966e+03 3.126643189079142231e-15
7.508560708165154210e+03 3.112413882598217239e-15
7.510285085439667455e+03 3.065233512161442270e-15
7.512009462714180700e+03 3.001543199033260105e-15
7.513733839988693944e+03 2.946627723722158865e-15
7.515458217263207189e+03 2.909034072182408066e-15
7.517182594537720433e+03 2.879566854738615025e-15
7.518906971812233678e+03 2.869018329929983596e-15
7.520631349086746923e+03 2.878447924215292095e-15
7.522355726361260167e+03 2.846928345940301884e-15
7.524080103635773412e+03 2.770299604542810282e-15
7.525804480910286657e+03 2.733242336616908269e-15
7.527528858184799901e+03 2.739887098329881442e-15
7.529253235459313146e+03 2.750792012251070118e-15
7.530977612733826390e+03 2.745178724909615869e-15
7.532701990008339635e+03 2.719220976724534208e-15
7.534426367282852880e+03 2.698333144245243162e-15
7.536150744557366124e+03 2.706104459778064554e-15
7.537875121831879369e+03 2.756566024094265870e-15
7.539599499106392614e+03 2.815390768215182520e-15
7.541323876380905858e+03 2.840469719717487844e-15
7.543048253655419103e+03 2.827454634966451892e-15
7.544772630929932347e+03 2.790843541645516082e-15
7.546497008204445592e+03 2.761140425525912719e-15
7.548221385478958837e+03 2.768854566334794445e-15
7.549945762753472081e+03 2.831415572786049814e-15
7.551670140027985326e+03 2.910777265987857416e-15
7.553394517302498571e+03 2.966289687768536125e-15
7.555118894577011815e+03 2.985478583913871858e-15
7.556843271851525060e+03 2.978492467923155203e-15
7.558567649126038305e+03 2.973999805170918394e-15
7.560292026400551549e+03 2.960266648238847609e-15
7.562016403675064794e+03 2.925278258286614225e-15
7.563740780949578038e+03 2.915459875878516002e-15
7.565465158224091283e+03 2.945322445950439988e-15
7.567189535498604528e+03 2.973166324750820162e-15
7.568913912773117772e+03 2.978617405282875212e-15
7.570638290047631017e+03 2.958640133221882539e-15
7.572362667322144262e+03 2.936085339902395029e-15
7.574087044596657506e+03 2.926857127700296241e-15
7.575811421871170751e+03 2.909991219412805426e-15
7.577535799145683995e+03 2.890774794696683928e-15
7.579260176420197240e+03 2.898352351442820898e-15
7.580984553694710485e+03 2.923320553387272723e-15
7.582708930969223729e+03 2.949411073986836496e-15
7.584433308243736974e+03 2.992387196389914746e-15
7.586157685518250219e+03 3.054524686367542964e-15
7.587882062792763463e+03 3.111332433282810311e-15
7.589606440067276708e+03 3.184999100463753625e-15
7.591330817341789952e+03 3.316344264429741708e-15
7.593055194616303197e+03 3.511234475373457842e-15
7.594779571890816442e+03 3.737610806790747642e-15
7.596503949165329686e+03 3.909041804985545487e-15
7.598228326439842931e+03 3.956404922780690572e-15
7.599952703714356176e+03 3.842927495320558329e-15
7.601677080988869420e+03 3.722973230429246078e-15
7.603401458263382665e+03 3.733096121181882221e-15
7.605125835537895910e+03 3.638548186026989081e-15
7.606850212812409154e+03 3.342872277546562326e-15
7.608574590086922399e+03 3.041767523148945947e-15
7.610298967361435643e+03 2.845490507512337709e-15
7.612023344635948888e+03 2.795751674058381125e-15
7.613747721910462133e+03 2.869361378273621588e-15
7.615472099184975377e+03 3.006936469566665049e-15
7.617196476459488622e+03 3.122567901811664978e-15
7.618920853734001867e+03 3.217634009372040936e-15
7.620645231008515111e+03 3.374480794281014238e-15
7.622369608283028356e+03 3.535363691183654282e-15
7.624093985557541600e+03 3.602638647744616646e-15
7.625818362832054845e+03 3.532877225966989283e-15
7.627542740106568090e+03 3.338030637220056746e-15
7.629267117381081334e+03 3.096836523181737029e-15
7.630991494655594579e+03 2.900006183272334920e-15
7.632715871930107824e+03 2.817921279145104742e-15
7.634440249204621068e+03 2.802737154774387340e-15
7.636164626479134313e+03 2.774001985555258828e-15
7.637889003753647557e+03 2.662314550470911735e-15
7.639613381028160802e+03 2.473095225109063142e-15
7.641337758302674047e+03 2.284698156980761660e-15
7.643062135577187291e+03 2.219107525435414473e-15
7.644786512851700536e+03 2.342167224869597802e-15
7.646510890126213781e+03 2.440067292913249836e-15
7.648235267400727025e+03 2.397921051040243987e-15
7.649959644675240270e+03 2.336040212045633821e-15
7.651684021949753514e+03 2.309054589379059066e-15
7.653408399224266759e+03 2.324747992309313116e-15
7.655132776498780004e+03 2.367723902954154552e-15
7.656857153773293248e+03 2.411089660512969780e-15
7.658581531047806493e+03 2.422001138939499677e-15
7.660305908322319738e+03 2.423160515286054001e-15
7.662030285596832982e+03 2.488936858805086694e-15
7.663754662871346227e+03 2.555883166582514389e-15
7.665479040145859472e+03 2.540581304632128640e-15
7.667203417420372716e+03 2.506039301043098272e-15
7.668927794694885961e+03 2.513308961312908305e-15
7.670652171969399205e+03 2.582230126406859401e-15
7.672376549243912450e+03 2.675504547525555700e-15
7.674100926518425695e+03 2.725112726147398308e-15
7.675825303792938939e+03 2.699430051911937481e-15
7.677549681067452184e+03 2.618971239285198746e-15
7.679274058341965429e+03 2.612605151411872238e-15
7.680998435616478673e+03 2.680510724002065429e-15
7.682722812890991918e+03 2.685550146521754888e-15
7.684447190165505162e+03 2.617322066136894623e-15
7.686171567440018407e+03 2.524211334135255218e-15
7.687895944714531652e+03 2.476034429436035564e-15
7.689620321989044896e+03 2.495851612269997175e-15
7.691344699263558141e+03 2.516678246618849098e-15
7.693069076538071386e+03 2.524682707970402236e-15
7.694793453812584630e+03 2.539687049598064912e-15
7.696517831087097875e+03 2.553485216308837465e-15
7.698242208361611119e+03 2.552244101282873101e-15
7.699966585636124364e+03 2.516574061566336819e-15
7.701690962910637609e+03 2.468303347968208751e-15
7.703415340185150853e+03 2.469603331784007288e-15
7.705139717459664098e+03 2.479632837154208645e-15
7.706864094734177343e+03 2.440415635212808167e-15
7.708588472008690587e+03 2.408175867174414987e-15
7.710312849283203832e+03 2.433676852842689767e-15
7.712037226557717077e+03 2.529507619396199544e-15
7.713761603832230321e+03 2.640555332847132827e-15
7.715485981106743566e+03 2.679986198849478203e-15
7.717210358381256810e+03 2.661273546978736200e-15
7.718934735655770055e+03 2.627340560078781674e-15
7.720659112930283300e+03 2.614274018076200023e-15
7.722383490204796544e+03 2.637460909732576055e-15
7.724107867479309789e+03 2.685714047397048596e-15
7.725832244753823034e+03 2.744804759863403096e-15
7.727556622028336278e+03 2.802970935867829527e-15
7.729280999302849523e+03 2.869455610689003629e-15
7.731005376577362767e+03 2.946609300755556084e-15
7.732729753851876012e+03 3.021471554941548843e-15
7.734454131126389257e+03 3.060806706220854483e-15
7.736178508400902501e+03 3.029163037619091517e-15
7.737902885675415746e+03 2.968508278815631951e-15
7.739627262949928991e+03 2.927455556477531404e-15
7.741351640224442235e+03 2.908939839767026025e-15
7.743076017498955480e+03 2.899264817685250593e-15
7.744800394773468724e+03 2.872451566223442089e-15
7.746524772047981969e+03 2.826781455531621537e-15
7.748249149322495214e+03 2.777435433606954135e-15
7.749973526597008458e+03 2.768865366004871938e-15
7.751697903871521703e+03 2.802156937205518145e-15
7.753422281146034948e+03 2.792689014679346389e-15
7.755146658420548192e+03 2.738144116282668905e-15
7.756871035695061437e+03 2.692083735160400934e-15
7.758595412969574681e+03 2.663627239780919087e-15
7.760319790244087926e+03 2.647596294221184199e-15
7.762044167518601171e+03 2.631317168007903801e-15
7.763768544793114415e+03 2.609412260717197153e-15
7.765492922067627660e+03 2.587444037713683247e-15
7.767217299342140905e+03 2.572021685326550573e-15
7.768941676616654149e+03 2.567476930048057625e-15
7.770666053891167394e+03 2.564107432983880018e-15
7.772390431165680639e+03 2.556804738429127068e-15
7.774114808440193883e+03 2.553047088516870178e-15
7.775839185714707128e+03 2.559153137275389615e-15
7.777563562989220372e+03 2.578333563091252806e-15
7.779287940263733617e+03 2.591797575304333537e-15
7.781012317538246862e+03 2.587308724200359372e-15
7.782736694812760106e+03 2.586883725419074527e-15
7.784461072087273351e+03 2.612437650646552700e-15
7.786185449361786596e+03 2.678712684813281363e-15
7.787909826636299840e+03 2.757096690235720689e-15
7.789634203910813085e+03 2.804040314963738081e-15
7.791358581185326329e+03 2.793992598385170757e-15
7.793082958459839574e+03 2.744033748123164869e-15
7.794807335734352819e+03 2.736589810824457264e-15
7.796531713008866063e+03 2.800790461303360145e-15
7.798256090283379308e+03 2.915606624336627810e-15
7.799980467557892553e+03 3.007045101542150413e-15
7.801704844832405797e+03 3.019331102683837226e-15
7.803429222106919042e+03 2.999838968743384453e-15
7.805153599381432286e+03 2.984049639331853854e-15
7.806877976655945531e+03 2.977339444323705286e-15
7.808602353930458776e+03 2.976393308521622233e-15
7.810326731204972020e+03 2.971499152152386886e-15
7.812051108479485265e+03 2.954752251993985300e-15
7.813775485753998510e+03 2.925384772679731453e-15
7.815499863028511754e+03 2.893460947930664127e-15
7.817224240303024999e+03 2.876964981282886628e-15
7.818948617577538243e+03 2.893762068143413031e-15
7.820672994852051488e+03 2.927999351629668665e-15
7.822397372126564733e+03 2.954126718162437999e-15
7.824121749401077977e+03 2.952844098522058175e-15
7.825846126675591222e+03 2.920664046306446424e-15
7.827570503950104467e+03 2.872798637973579539e-15
7.829294881224617711e+03 2.817101139493925765e-15
7.831019258499130956e+03 2.755811953012972729e-15
7.832743635773644201e+03 2.673904502288192327e-15
7.834468013048157445e+03 2.578560356162880145e-15
7.836192390322670690e+03 2.526681705725922385e-15
7.837916767597183934e+03 2.515479483240247449e-15
7.839641144871697179e+03 2.499019939009201885e-15
7.841365522146210424e+03 2.477572429510012560e-15
7.843089899420723668e+03 2.461560118675117266e-15
7.844814276695236913e+03 2.448136128768794301e-15
7.846538653969750158e+03 2.442171534512466331e-15
7.848263031244263402e+03 2.454063030058969454e-15
7.849987408518776647e+03 2.508347465824366240e-15
7.851711785793289891e+03 2.612120436807805965e-15
7.853436163067803136e+03 2.629845871778523081e-15
7.855160540342316381e+03 2.525019403566935820e-15
7.856884917616829625e+03 2.508410781537173499e-15
7.858609294891342870e+03 2.607646620538645564e-15
7.860333672165856115e+03 2.705977828352450036e-15
7.862058049440369359e+03 2.796508286238516029e-15
7.863782426714882604e+03 2.889504245275802477e-15
7.865506803989395848e+03 2.954823402761554661e-15
7.867231181263909093e+03 2.978936524945753270e-15
7.868955558538422338e+03 2.970085242405182645e-15
7.870679935812935582e+03 2.958059915653013343e-15
7.872404313087448827e+03 2.969891907134971851e-15
7.874128690361962072e+03 2.952694808965104604e-15
7.875853067636475316e+03 2.887290101151679736e-15
7.877577444910988561e+03 2.856147876054691316e-15
7.879301822185501806e+03 2.863873663566597789e-15
7.881026199460015050e+03 2.855169341242375786e-15
7.882750576734528295e+03 2.822010965972685317e-15
7.884474954009041539e+03 2.778645843688580530e-15
7.886199331283554784e+03 2.770237135862950277e-15
7.887923708558068029e+03 2.788788851473713963e-15
7.889648085832581273e+03 2.759001032059385169e-15
7.891372463107094518e+03 2.646834811601602583e-15
7.893096840381607763e+03 2.466615423062567744e-15
7.894821217656121007e+03 2.380646872872176599e-15
7.896545594930634252e+03 2.457329824378292477e-15
7.898269972205147496e+03 2.512399247927557186e-15
7.899994349479660741e+03 2.483516906733843239e-15
7.901718726754173986e+03 2.421711030155065079e-15
7.903443104028687230e+03 2.400518689331236112e-15
7.905167481303200475e+03 2.470190960891164959e-15
7.906891858577713720e+03 2.569125044405177680e-15
7.908616235852226964e+03 2.650040619548723296e-15
7.910340613126740209e+03 2.707203696785363822e-15
7.912064990401253453e+03 2.744569496462303214e-15
7.913789367675766698e+03 2.772686543388172900e-15
7.915513744950279943e+03 2.785127339800970436e-15
7.917238122224793187e+03 2.787510678756307224e-15
7.918962499499306432e+03 2.816257071161986855e-15
7.920686876773819677e+03 2.874282004422458632e-15
7.922411254048332921e+03 2.934835542788721309e-15
7.924135631322846166e+03 2.973715625617114576e-15
7.925860008597359410e+03 2.971765755772535177e-15
7.927584385871872655e+03 2.916859386065616920e-15
7.929308763146385900e+03 2.833949048331287426e-15
7.931033140420899144e+03 2.790095611553090535e-15
7.932757517695412389e+03 2.790930574280846461e-15
7.934481894969925634e+03 2.806038889202784603e-15
7.936206272244438878e+03 2.812415353229714976e-15
7.937930649518952123e+03 2.786288198455182455e-15
7.939655026793465368e+03 2.700717753750000831e-15
7.941379404067978612e+03 2.581784163560130012e-15
7.943103781342491857e+03 2.493914871436100217e-15
7.944828158617005101e+03 2.459521733887549792e-15
7.946552535891518346e+03 2.469137675421254237e-15
7.948276913166031591e+03 2.460511491886416442e-15
7.950001290440544835e+03 2.417157592788862774e-15
7.951725667715058080e+03 2.396165363498822636e-15
7.953450044989571325e+03 2.408916385728552059e-15
7.955174422264084569e+03 2.441136036734447949e-15
7.956898799538597814e+03 2.479982238244951044e-15
7.958623176813111058e+03 2.514752940729740073e-15
7.960347554087624303e+03 2.541116841213030171e-15
7.962071931362137548e+03 2.570762570850457056e-15
7.963796308636650792e+03 2.625915003628552687e-15
7.965520685911164037e+03 2.685609015311589062e-15
7.967245063185677282e+03 2.730241934159496724e-15
7.968969440460190526e+03 2.811100969853813115e-15
7.970693817734703771e+03 2.914215372720762622e-15
7.972418195009217015e+03 2.927613528122194331e-15
7.974142572283730260e+03 2.865791981433891966e-15
7.975866949558243505e+03 2.807878221247747316e-15
7.977591326832756749e+03 2.785041789473297752e-15
7.979315704107269994e+03 2.805915857667195916e-15
7.981040081381783239e+03 2.851776974288622313e-15
7.982764458656296483e+03 2.899680287345878828e-15
7.984488835930809728e+03 2.928593545242167556e-15
7.986213213205322972e+03 2.961569596669961536e-15
7.987937590479836217e+03 3.012167109774197167e-15
7.989661967754349462e+03 2.998345437899138308e-15
7.991386345028862706e+03 2.892205856861070068e-15
7.993110722303375951e+03 2.756388358933579280e-15
7.994835099577889196e+03 2.657707961787269223e-15
7.996559476852402440e+03 2.645186485486245714e-15
7.998283854126915685e+03 2.671094682243912999e-15
8.000008231401428930e+03 2.672133779911957212e-15
8.001732608675942174e+03 2.607229456812122821e-15
8.003456985950455419e+03 2.506665046632882386e-15
8.005181363224968663e+03 2.456636316152728018e-15
8.006905740499481908e+03 2.486333714799937415e-15
8.008630117773995153e+03 2.570174729985062571e-15
8.010354495048508397e+03 2.565565811960815110e-15
8.012078872323021642e+03 2.437809314834106685e-15
8.013803249597534887e+03 2.332482673667165760e-15
8.015527626872048131e+03 2.293280930077052672e-15
8.017252004146561376e+03 2.299232183564461386e-15
8.018976381421074620e+03 2.324705428903713587e-15
8.020700758695587865e+03 2.339375404275447629e-15
8.022425135970101110e+03 2.312132071834670753e-15
8.024149513244614354e+03 2.272990255825575907e-15
8.025873890519127599e+03 2.300240788046404444e-15
8.027598267793640844e+03 2.357300950779953573e-15
8.029322645068154088e+03 2.389025087511705697e-15
8.031047022342667333e+03 2.441073991571061572e-15
8.032771399617180577e+03 2.528141567010515171e-15
8.034495776891693822e+03 2.604410742921897323e-15
8.036220154166207067e+03 2.637203623474847561e-15
8.037944531440720311e+03 2.613659919189440656e-15
8.039668908715233556e+03 2.582634796397410143e-15
8.041393285989746801e+03 2.595173848632089178e-15
8.043117663264260045e+03 2.668347119121256862e-15
8.044842040538773290e+03 2.780535574193904874e-15
8.046566417813286535e+03 2.878367244327066123e-15
8.048290795087799779e+03 2.915712926971508225e-15
8.050015172362313024e+03 2.874273322334749275e-15
8.051739549636826268e+03 2.814556017245663407e-15
8.053463926911339513e+03 2.780889845724093985e-15
8.055188304185852758e+03 2.770907350682465242e-15
8.056912681460366002e+03 2.765199195650918512e-15
8.058637058734879247e+03 2.740232687772361196e-15
8.060361436009392492e+03 2.716562352061339773e-15
8.062085813283905736e+03 2.722486076977962723e-15
8.063810190558418981e+03 2.793457697078979667e-15
8.065534567832932225e+03 2.847518939662774945e-15
8.067258945107445470e+03 2.711349923062173622e-15
8.068983322381958715e+03 2.522262734840096700e-15
8.070707699656471959e+03 2.474371068485864932e-15
8.072432076930985204e+03 2.512162290460562795e-15
8.074156454205498449e+03 2.543611988517404526e-15
8.075880831480011693e+03 2.478191187077981826e-15
8.077605208754524938e+03 2.351947067278595954e-15
8.079329586029038182e+03 2.270560330058140133e-15
8.081053963303551427e+03 2.242568644008464084e-15
8.082778340578064672e+03 2.243343679155201768e-15
8.084502717852577916e+03 2.224406775311674189e-15
8.086227095127091161e+03 2.191557778825968354e-15
8.087951472401604406e+03 2.204456184788520026e-15
8.089675849676117650e+03 2.247039495662309094e-15
8.091400226950630895e+03 2.282457119560563595e-15
8.093124604225144139e+03 2.314088082668117746e-15
8.094848981499657384e+03 2.342656174638400347e-15
8.096573358774170629e+03 2.358654932946139572e-15
8.098297736048683873e+03 2.359700171603051379e-15
8.100022113323197118e+03 2.351180078944857185e-15
8.101746490597710363e+03 2.369072802922657026e-15
8.103470867872223607e+03 2.432149864197027077e-15
8.105195245146736852e+03 2.499329529551423332e-15
8.106919622421250097e+03 2.548136626763400185e-15
8.108643999695763341e+03 2.581372082031290795e-15
8.110368376970276586e+03 2.617316348664500657e-15
8.112092754244789830e+03 2.673527996143137790e-15
8.113817131519303075e+03 2.738155127710983211e-15
8.115541508793816320e+03 2.790871917249249101e-15
8.117265886068329564e+03 2.806520003916825046e-15
8.118990263342842809e+03 2.796304363056464556e-15
8.120714640617356054e+03 2.791008713070230671e-15
8.122439017891869298e+03 2.788877154658465224e-15
8.124163395166382543e+03 2.778894236100362854e-15
8.125887772440895787e+03 2.747320659474985181e-15
8.127612149715409032e+03 2.699775853112654049e-15
8.129336526989922277e+03 2.661053106654213268e-15
8.131060904264435521e+03 2.645205543727558936e-15
8.132785281538948766e+03 2.653363318042565103e-15
8.134509658813462011e+03 2.657734643325107733e-15
8.136234036087975255e+03 2.638679366627201366e-15
8.137958413362488500e+03 2.602457061429055279e-15
8.139682790637001744e+03 2.538105003810830693e-15
8.141407167911514989e+03 2.433023790440356701e-15
8.143131545186028234e+03 2.356847576394935709e-15
8.144855922460541478e+03 2.347939542646899046e-15
8.146580299735054723e+03 2.306102256041404203e-15
8.148304677009567968e+03 2.210020767735507152e-15
8.150029054284081212e+03 2.130371718606343528e-15
8.151753431558594457e+03 2.081764521169918690e-15
8.153477808833107702e+03 2.054630879495811246e-15
8.155202186107620946e+03 2.032128178702579877e-15
8.156926563382134191e+03 2.005648446463752753e-15
8.158650940656647435e+03 1.984559231901251997e-15
8.160375317931160680e+03 1.988139851927532738e-15
8.162099695205673925e+03 2.036091445862782748e-15
8.163824072480187169e+03 2.103495998464675019e-15
8.165548449754700414e+03 2.170110269326779029e-15
8.167272827029213659e+03 2.269341873163514822e-15
8.168997204303725084e+03 2.383297662480608932e-15
8.170721581578238329e+03 2.441406452002858884e-15
8.172445958852751573e+03 2.462210428220371755e-15
8.174170336127264818e+03 2.496190425448898895e-15
8.175894713401778063e+03 2.577846519146581583e-15
8.177619090676291307e+03 2.678891832281625647e-15
8.179343467950804552e+03 2.666799801684860069e-15
8.181067845225317797e+03 2.574275004724483826e-15
8.182792222499831041e+03 2.533535261060393742e-15
8.184516599774344286e+03 2.543776524667408674e-15
8.186240977048857530e+03 2.572078436534016611e-15
8.187965354323370775e+03 2.602034603746612197e-15
8.189689731597884020e+03 2.614790496415788333e-15
8.191414108872397264e+03 2.594642758974160732e-15
8.193138486146910509e+03 2.552152409966332823e-15
8.194862863421423754e+03 2.506110240052430820e-15
8.196587240695936998e+03 2.449323457202608016e-15
8.198311617970450243e+03 2.388930431579850029e-15
8.200035995244963487e+03 2.362396277474161817e-15
8.201760372519476732e+03 2.370688730027781417e-15
8.203484749793989977e+03 2.388038294128154437e-15
8.205209127068503221e+03 2.369597539833481065e-15
8.206933504343016466e+03 2.299739768058103526e-15
8.208657881617529711e+03 2.258430394736984925e-15
8.210382258892042955e+03 2.267458071888821258e-15
8.212106636166556200e+03 2.273966461297286488e-15
8.213831013441069445e+03 2.256399421487705927e-15
8.215555390715582689e+03 2.212954254590085608e-15
8.217279767990095934e+03 2.171460651602939197e-15
8.219004145264609178e+03 2.147667284356329087e-15
8.220728522539122423e+03 2.121171246733267318e-15
8.222452899813635668e+03 2.099556871743468896e-15
8.224177277088148912e+03 2.104130849658642118e-15
8.225901654362662157e+03 2.109358525250858846e-15
8.227626031637175402e+03 2.084977105380617438e-15
8.229350408911688646e+03 2.021892420809722098e-15
8.231074786186201891e+03 1.940471590513139291e-15
8.232799163460715135e+03 1.889042714571173565e-15
8.234523540735228380e+03 1.908403346646565107e-15
8.236247918009741625e+03 2.018265849246052811e-15
8.237972295284254869e+03 2.191922002993287703e-15
8.239696672558768114e+03 2.366814189568803434e-15
8.241421049833281359e+03 2.437034491445605813e-15
8.243145427107794603e+03 2.431618562780861817e-15
8.244869804382307848e+03 2.466577730096414928e-15
8.246594181656821092e+03 2.539856032671042145e-15
8.248318558931334337e+03 2.614500811147827362e-15
8.250042936205847582e+03 2.651774919508226476e-15
8.251767313480360826e+03 2.657141084987319282e-15
8.253491690754874071e+03 2.688868398092623610e-15
8.255216068029387316e+03 2.719104297936049928e-15
8.256940445303900560e+03 2.691859906704088985e-15
8.258664822578413805e+03 2.597169458255820310e-15
8.260389199852927050e+03 2.464909075190323956e-15
8.262113577127440294e+03 2.379362770924139080e-15
8.263837954401953539e+03 2.357665810221983363e-15
8.265562331676466783e+03 2.361668676172470373e-15
8.267286708950980028e+03 2.351682157724342172e-15
8.269011086225493273e+03 2.300421629580643237e-15
8.270735463500006517e+03 2.224105231582451658e-15
8.272459840774519762e+03 2.132616355916567424e-15
8.274184218049033007e+03 2.022395558380391152e-15
8.275908595323546251e+03 1.901529462521359647e-15
8.277632972598059496e+03 1.786353945760219344e-15
8.279357349872572740e+03 1.722186753082733009e-15
8.281081727147085985e+03 1.711121749934513270e-15
8.282806104421599230e+03 1.666316459881839358e-15
8.284530481696112474e+03 1.580138269037002774e-15
8.286254858970625719e+03 1.506257831915996156e-15
8.287979236245138964e+03 1.494460357026638261e-15
8.289703613519652208e+03 1.560536444329880569e-15
8.291427990794165453e+03 1.636624037553195080e-15
8.293152368068678697e+03 1.638277445866235475e-15
8.294876745343191942e+03 1.480729529435172425e-15
8.296601122617705187e+03 1.323248952123416092e-15
8.298325499892218431e+03 1.375133002395412599e-15
8.300049877166731676e+03 1.503493434013513340e-15
8.301774254441244921e+03 1.573707594901448126e-15
8.303498631715758165e+03 1.585512904845568123e-15
8.305223008990271410e+03 1.552970534286768345e-15
8.306947386264784654e+03 1.505229533918029435e-15
8.308671763539297899e+03 1.475659084333789776e-15
8.310396140813811144e+03 1.482684481477435350e-15
8.312120518088324388e+03 1.498057070678916834e-15
8.313844895362837633e+03 1.513917868495372014e-15
8.315569272637350878e+03 1.555478916480943549e-15
8.317293649911864122e+03 1.591212801305879124e-15
8.319018027186377367e+03 1.575369367664842656e-15
8.320742404460890612e+03 1.520288509170790014e-15
8.322466781735403856e+03 1.452793535801778346e-15
8.324191159009917101e+03 1.400471357737814553e-15
8.325915536284430345e+03 1.382753440184504318e-15
8.327639913558943590e+03 1.405400560095242547e-15
8.329364290833456835e+03 1.453841633194887135e-15
8.331088668107970079e+03 1.498510445063934698e-15
8.332813045382483324e+03 1.490375646517622804e-15
8.334537422656996569e+03 1.414150728077734689e-15
8.336261799931509813e+03 1.297491950746833701e-15
8.337986177206023058e+03 1.213401272600505339e-15
8.339710554480536302e+03 1.225109597272164719e-15
8.341434931755049547e+03 1.230606629341608315e-15
8.343159309029562792e+03 1.161911092648982083e-15
8.344883686304076036e+03 1.087709206524492458e-15
8.346608063578589281e+03 1.060157130574441390e-15
8.348332440853102526e+03 1.104262242017091215e-15
8.350056818127615770e+03 1.156030778170905916e-15
8.351781195402129015e+03 1.142955342322378096e-15
8.353505572676642259e+03 1.057265571850752022e-15
8.355229949951155504e+03 9.529034894524969317e-16
8.356954327225668749e+03 9.478950895145006605e-16
8.358678704500181993e+03 1.001492687438792616e-15
8.360403081774695238e+03 1.011074853533725296e-15
8.362127459049208483e+03 1.008541483867606090e-15
8.363851836323721727e+03 1.026909075691460373e-15
8.365576213598234972e+03 1.051097372049727800e-15
8.367300590872748216e+03 1.058400913637428005e-15
8.369024968147261461e+03 1.025972469010033930e-15
8.370749345421774706e+03 1.020453837600435350e-15
8.372473722696287950e+03 1.096617028514292307e-15
8.374198099970801195e+03 1.174112496375061872e-15
8.375922477245314440e+03 1.206032721234103367e-15
8.377646854519827684e+03 1.211966398787856555e-15
8.379371231794340929e+03 1.223925127574547987e-15
8.381095609068854174e+03 1.272890408189424581e-15
8.382819986343367418e+03 1.341960862840329248e-15
8.384544363617880663e+03 1.406501808805791544e-15
8.386268740892393907e+03 1.448959441166031755e-15
8.387993118166907152e+03 1.480764363665128258e-15
8.389717495441420397e+03 1.533154833760464429e-15
8.391441872715933641e+03 1.573342100184707895e-15
8.393166249990446886e+03 1.563578245522589168e-15
8.394890627264960131e+03 1.512654307096305412e-15
8.396615004539473375e+03 1.463272074513142888e-15
8.398339381813986620e+03 1.490701224806723676e-15
8.400063759088499864e+03 1.579895488218496010e-15
8.401788136363013109e+03 1.667784791495904688e-15
8.403512513637526354e+03 1.711577559539254490e-15
8.405236890912039598e+03 1.699365038505741988e-15
8.406961268186552843e+03 1.680940907232658481e-15
8.408685645461066088e+03 1.652620254762092542e-15
8.410410022735579332e+03 1.569002009242095267e-15
8.412134400010092577e+03 1.489356454123839067e-15
8.413858777284605821e+03 1.479953223739013859e-15
8.415583154559119066e+03 1.518591161023610803e-15
8.417307531833632311e+03 1.561075474921689524e-15
8.419031909108145555e+03 1.552967040275860921e-15
8.420756286382658800e+03 1.496608856097348794e-15
8.422480663657172045e+03 1.429083601300472784e-15
8.424205040931685289e+03 1.378705152092220797e-15
8.425929418206198534e+03 1.367442366750817179e-15
8.427653795480711779e+03 1.408845760729081006e-15
8.429378172755225023e+03 1.470785150876170125e-15
8.431102550029738268e+03 1.490442138603982267e-15
8.432826927304251512e+03 1.475429750163320675e-15
8.434551304578764757e+03 1.457250411411993660e-15
8.436275681853278002e+03 1.452984118214910563e-15
8.438000059127791246e+03 1.472148662163012735e-15
8.439724436402304491e+03 1.512013950188181161e-15
8.441448813676817736e+03 1.570320521903614992e-15
8.443173190951330980e+03 1.641518617438904055e-15
8.444897568225844225e+03 1.695727137876403175e-15
8.446621945500357469e+03 1.719186350625321463e-15
8.448346322774870714e+03 1.743550406320144158e-15
8.450070700049383959e+03 1.785374140398482933e-15
8.451795077323897203e+03 1.843106000259204721e-15
8.453519454598410448e+03 1.899355764220468298e-15
8.455243831872923693e+03 1.936851371696574411e-15
8.456968209147436937e+03 1.964031388424544028e-15
8.458692586421950182e+03 1.985233681885503233e-15
8.460416963696463426e+03 1.994359403100984252e-15
8.462141340970976671e+03 1.987493777547014520e-15
8.463865718245489916e+03 1.964528385006345489e-15
8.465590095520003160e+03 1.952217184634477860e-15
8.467314472794516405e+03 1.954754471827978117e-15
8.469038850069029650e+03 1.905847212969988443e-15
8.470763227343542894e+03 1.826540576909752370e-15
8.472487604618056139e+03 1.811033309469657453e-15
8.474211981892569383e+03 1.823772049721651689e-15
8.475936359167082628e+03 1.802778126365717042e-15
8.477660736441595873e+03 1.767258011480844770e-15
8.479385113716109117e+03 1.732142354828286428e-15
8.481109490990622362e+03 1.694025872201842912e-15
8.482833868265135607e+03 1.642092588139787250e-15
8.484558245539648851e+03 1.566974106487250065e-15
8.486282622814162096e+03 1.499480827184132906e-15
8.488007000088675341e+03 1.465701047368513001e-15
8.489731377363188585e+03 1.462058805695319510e-15
8.491455754637701830e+03 1.461215266758972633e-15
8.493180131912215074e+03 1.421553690157618868e-15
8.494904509186728319e+03 1.380711773144266234e-15
8.496628886461241564e+03 1.387820497154097950e-15
8.498353263735754808e+03 1.422364724204614860e-15
8.500077641010268053e+03 1.456367485443599459e-15
8.501802018284781298e+03 1.465573357151714416e-15
8.503526395559294542e+03 1.463767059391694620e-15
8.505250772833807787e+03 1.482668281972319112e-15
8.506975150108321031e+03 1.514154614204129591e-15
8.508699527382834276e+03 1.543043096386711131e-15
8.510423904657347521e+03 1.563254996574093246e-15
8.512148281931860765e+03 1.563971692326588791e-15
8.513872659206374010e+03 1.534227283350806780e-15
8.515597036480887255e+03 1.512081183428369471e-15
8.517321413755400499e+03 1.540626829025549833e-15
8.519045791029913744e+03 1.619193370048122461e-15
8.520770168304426988e+03 1.715115616159935703e-15
8.522494545578940233e+03 1.762914955922916752e-15
8.524218922853453478e+03 1.756958196721350885e-15
8.525943300127966722e+03 1.735418148872674027e-15
8.527667677402479967e+03 1.767440229443622852e-15
8.529392054676993212e+03 1.889179933908628761e-15
8.531116431951506456e+03 2.042472568570923019e-15
8.532840809226019701e+03 2.174376562523862126e-15
8.534565186500532946e+03 2.251557781161200346e-15
8.536289563775046190e+03 2.271042503563364644e-15
8.538013941049559435e+03 2.253361537822378378e-15
8.539738318324072679e+03 2.239809857699256827e-15
8.541462695598585924e+03 2.262626384199445916e-15
8.543187072873099169e+03 2.335122451847283787e-15
8.544911450147612413e+03 2.399312302656109175e-15
8.546635827422125658e+03 2.374436427302908069e-15
8.548360204696638903e+03 2.308821443560327320e-15
8.550084581971152147e+03 2.268406537031509261e-15
8.551808959245665392e+03 2.279264017107651696e-15
8.553533336520178636e+03 2.317422427864984300e-15
8.555257713794691881e+03 2.315209977806756067e-15
8.556982091069205126e+03 2.285499026632390601e-15
8.558706468343718370e+03 2.266165499611311196e-15
8.560430845618231615e+03 2.263188602318185957e-15
8.562155222892744860e+03 2.262295829591779925e-15
8.563879600167258104e+03 2.222699368648246333e-15
8.565603977441771349e+03 2.154243224642337848e-15
8.567328354716284593e+03 2.094429146039028175e-15
8.569052731990797838e+03 2.025114322382840643e-15
8.570777109265311083e+03 1.940342417988683010e-15
8.572501486539824327e+03 1.896545520659715343e-15
8.574225863814337572e+03 1.911910274806434724e-15
8.575950241088850817e+03 1.961559746284455980e-15
8.577674618363364061e+03 1.979356332022742457e-15
8.579398995637877306e+03 1.915640607906142663e-15
8.581123372912390550e+03 1.843598549918033097e-15
8.582847750186903795e+03 1.835355437033591060e-15
8.584572127461417040e+03 1.925733640747388092e-15
8.586296504735930284e+03 2.066338357134523372e-15
8.588020882010443529e+03 2.167997345639853177e-15
8.589745259284956774e+03 2.260142036565149053e-15
8.591469636559470018e+03 2.375184992670044057e-15
8.593194013833983263e+03 2.470787483844268800e-15
8.594918391108496508e+03 2.529511642802699002e-15
8.596642768383009752e+03 2.563049488832759397e-15
8.598367145657522997e+03 2.601480008924397444e-15
8.600091522932036241e+03 2.667506015404633342e-15
8.601815900206549486e+03 2.711983715464956653e-15
8.603540277481062731e+03 2.722388456430791664e-15
8.605264654755575975e+03 2.766412358589623484e-15
8.606989032030089220e+03 2.833814581850910806e-15
8.608713409304602465e+03 2.867669218203244309e-15
8.610437786579115709e+03 2.828522531754702751e-15
8.612162163853628954e+03 2.720289085271021881e-15
8.613886541128142198e+03 2.643521218711943760e-15
8.615610918402655443e+03 2.636327156132676174e-15
8.617335295677168688e+03 2.658628898359171461e-15
8.619059672951681932e+03 2.651057694360138897e-15
8.620784050226195177e+03 2.566661872594562174e-15
8.622508427500708422e+03 2.437863948459204587e-15
8.624232804775221666e+03 2.321903443914196362e-15
8.625957182049734911e+03 2.286065691674103728e-15
8.627681559324248155e+03 2.327040063464583253e-15
8.629405936598761400e+03 2.389238328056176967e-15
8.631130313873274645e+03 2.406805156107520716e-15
8.632854691147787889e+03 2.344985515243349673e-15
8.634579068422301134e+03 2.256444525992147218e-15
8.636303445696814379e+03 2.179324717243484935e-15
8.638027822971327623e+03 2.122474406922618059e-15
8.639752200245840868e+03 2.086244054911473057e-15
8.641476577520354112e+03 2.062677692494727100e-15
8.643200954794867357e+03 2.041227430138459198e-15
8.644925332069380602e+03 2.009574020657802808e-15
8.646649709343893846e+03 1.952652347811129757e-15
8.648374086618407091e+03 1.899388798505411216e-15
8.650098463892920336e+03 1.900821131219218238e-15
8.651822841167433580e+03 1.965247515978564390e-15
8.653547218441946825e+03 2.072475746112091219e-15
8.655271595716460070e+03 2.168223926953243702e-15
8.656995972990973314e+03 2.217883986343105636e-15
8.658720350265486559e+03 2.217384872178936039e-15
8.660444727539999803e+03 2.217157020316124633e-15
8.662169104814513048e+03 2.272111670901036384e-15
8.663893482089026293e+03 2.347331796507244085e-15
8.665617859363539537e+03 2.408864504960532733e-15
8.667342236638052782e+03 2.454954743994191418e-15
8.669066613912566027e+03 2.487744871690063080e-15
8.670790991187079271e+03 2.513254539446047216e-15
8.672515368461592516e+03 2.524943382359919747e-15
8.674239745736105760e+03 2.522853540320806574e-15
8.675964123010619005e+03 2.529640815327155283e-15
8.677688500285132250e+03 2.572009191590578572e-15
8.679412877559645494e+03 2.674254538653645166e-15
8.681137254834158739e+03 2.802015906219800304e-15
8.682861632108671984e+03 2.900663057322930630e-15
8.684586009383185228e+03 2.946914444374804445e-15
8.686310386657698473e+03 2.944228714657297873e-15
8.688034763932211717e+03 2.932604246247416668e-15
8.689759141206724962e+03 2.917293702209321563e-15
8.691483518481238207e+03 2.879226135735581983e-15
8.693207895755751451e+03 2.827453152658794197e-15
8.694932273030264696e+03 2.773128694586639645e-15
8.696656650304777941e+03 2.707688411389430096e-15
8.698381027579291185e+03 2.648796963423917170e-15
8.700105404853804430e+03 2.641974748308494221e-15
8.701829782128317675e+03 2.655006350202001632e-15
8.703554159402830919e+03 2.633246285545275470e-15
8.705278536677344164e+03 2.581919900589927513e-15
8.707002913951857408e+03 2.524653061817248335e-15
8.708727291226370653e+03 2.499280189882245769e-15
8.710451668500883898e+03 2.491026912602436680e-15
8.712176045775397142e+03 2.451203446829038936e-15
8.713900423049910387e+03 2.364415604020416069e-15
8.715624800324423632e+03 2.248577072219812463e-15
8.717349177598936876e+03 2.189458407666198571e-15
8.719073554873450121e+03 2.196472687502411432e-15
8.720797932147963365e+03 2.183174905505229357e-15
8.722522309422476610e+03 2.132387868779045577e-15
8.724246686696989855e+03 2.061638594826682887e-15
8.725971063971503099e+03 1.988914463557796795e-15
8.727695441246016344e+03 1.935203892614164797e-15
8.729419818520529589e+03 1.918391770918824631e-15
8.731144195795042833e+03 1.945032439417630071e-15
8.732868573069556078e+03 2.007724100700999416e-15
8.734592950344069322e+03 2.055312952776587772e-15
8.736317327618582567e+03 2.046493222213302370e-15
8.738041704893095812e+03 1.998522570036739138e-15
8.739766082167609056e+03 1.961678966171782022e-15
8.741490459442122301e+03 2.010654622940262481e-15
8.743214836716635546e+03 2.118642218111002791e-15
8.744939213991148790e+03 2.218440275231214898e-15
8.746663591265662035e+03 2.297626420854704046e-15
8.748387968540175279e+03 2.367853075478610833e-15
8.750112345814688524e+03 2.470913903511646505e-15
8.751836723089201769e+03 2.589362143822740610e-15
8.753561100363715013e+03 2.665930322364503530e-15
8.755285477638228258e+03 2.730102808997910205e-15
8.757009854912741503e+03 2.808753206282261008e-15
8.758734232187254747e+03 2.837718344946569063e-15
8.760458609461767992e+03 2.803347653771120877e-15
8.762182986736281237e+03 2.761778664851668834e-15
8.763907364010794481e+03 2.728127104648439549e-15
8.765631741285307726e+03 2.697019396144051742e-15
8.767356118559820970e+03 2.651145150511942904e-15
8.769080495834334215e+03 2.597748828791742251e-15
8.770804873108847460e+03 2.603295835805073850e-15
8.772529250383360704e+03 2.638680001901911806e-15
8.774253627657873949e+03 2.612887213383307920e-15
8.775978004932387194e+03 2.562931539494854236e-15
8.777702382206900438e+03 2.547125057666141737e-15
8.779426759481413683e+03 2.564062328479438727e-15
8.781151136755926927e+03 2.597441991106599381e-15
8.782875514030440172e+03 2.619619854764558727e-15
8.784599891304953417e+03 2.599640253362961104e-15
8.786324268579466661e+03 2.515886906087876768e-15
8.788048645853979906e+03 2.385552464186199879e-15
8.789773023128493151e+03 2.230481060334671591e-15
8.791497400403006395e+03 2.057272139983586969e-15
8.793221777677519640e+03 1.901500663401153000e-15
8.794946154952032884e+03 1.812363362955083518e-15
8.796670532226546129e+03 1.789728313263843663e-15
8.798394909501059374e+03 1.808844364575715527e-15
8.800119286775572618e+03 1.831393652181045884e-15
8.801843664050085863e+03 1.828888340481304477e-15
8.803568041324599108e+03 1.792671540997315544e-15
8.805292418599112352e+03 1.746514386360823769e-15
8.807016795873625597e+03 1.728353258817862722e-15
8.808741173148138841e+03 1.764325159900976756e-15
8.810465550422652086e+03 1.853552881114165635e-15
8.812189927697165331e+03 1.952616137152634636e-15
8.813914304971678575e+03 2.023565310880549341e-15
8.815638682246191820e+03 2.043662649861815311e-15
8.817363059520705065e+03 2.060255813540290241e-15
8.819087436795218309e+03 2.118513892619493764e-15
8.820811814069731554e+03 2.176393771487748242e-15
8.822536191344244799e+03 2.208286467776003972e-15
8.824260568618758043e+03 2.221854241525123355e-15
8.825984945893271288e+03 2.252078494665524927e-15
8.827709323167784532e+03 2.332650809707195738e-15
8.829433700442297777e+03 2.409211364952433369e-15
8.831158077716811022e+03 2.441706301666186907e-15
8.832882454991324266e+03 2.458445790286300017e-15
8.834606832265837511e+03 2.481385136563840979e-15
8.836331209540350756e+03 2.522137162205666250e-15
8.838055586814864000e+03 2.568900580674155290e-15
8.839779964089377245e+03 2.601474714968477105e-15
8.841504341363888670e+03 2.605012348072684690e-15
8.843228718638401915e+03 2.574611488562780597e-15
8.844953095912915160e+03 2.519552652925356566e-15
8.846677473187428404e+03 2.451544377590308792e-15
8.848401850461941649e+03 2.387843900066759575e-15
8.850126227736454894e+03 2.394019617285190679e-15
8.851850605010968138e+03 2.472299014138644099e-15
8.853574982285481383e+03 2.476728149419836836e-15
8.855299359559994627e+03 2.378864080276443110e-15
8.857023736834507872e+03 2.255693843042643094e-15
8.858748114109021117e+03 2.142224885911983394e-15
8.860472491383534361e+03 2.057019300648831560e-15
8.862196868658047606e+03 2.003699635410357421e-15
8.863921245932560851e+03 1.973633777431092404e-15
8.865645623207074095e+03 1.948612847685673999e-15
8.867370000481587340e+03 1.916183344267095856e-15
8.869094377756100585e+03 1.868669666365576319e-15
8.870818755030613829e+03 1.790967945982150332e-15
8.872543132305127074e+03 1.687527753067863141e-15
8.874267509579640318e+03 1.600301464829917766e-15
8.875991886854153563e+03 1.561295703487975643e-15
8.877716264128666808e+03 1.584979062330561100e-15
8.879440641403180052e+03 1.625425838474019603e-15
8.881165018677693297e+03 1.634497137822639532e-15
8.882889395952206542e+03 1.620878965613158518e-15
8.884613773226719786e+03 1.638726373328280254e-15
8.886338150501233031e+03 1.792874405388182948e-15
8.888062527775746275e+03 1.980489873864405524e-15
8.889786905050259520e+03 2.026902832450968098e-15
8.891511282324772765e+03 2.018605932974375412e-15
8.893235659599286009e+03 2.045128863893512505e-15
8.894960036873799254e+03 2.070605920881027351e-15
8.896684414148312499e+03 2.085720165033596273e-15
8.898408791422825743e+03 2.104574059648292930e-15
8.900133168697338988e+03 2.158243337735746281e-15
8.901857545971852232e+03 2.265019252275439314e-15
8.903581923246365477e+03 2.384116319824130213e-15
8.905306300520878722e+03 2.470402083853268094e-15
8.907030677795391966e+03 2.486835158304711961e-15
8.908755055069905211e+03 2.470066023531444950e-15
8.910479432344418456e+03 2.484773268352858180e-15
8.912203809618931700e+03 2.501154462036282722e-15
8.913928186893444945e+03 2.490166538886263124e-15
8.915652564167958190e+03 2.472891301927011669e-15
8.917376941442471434e+03 2.459292187958843877e-15
8.919101318716984679e+03 2.447250555822439930e-15
8.920825695991497923e+03 2.419996000195111935e-15
8.922550073266011168e+03 2.359670525449897478e-15
8.924274450540524413e+03 2.244252333749368819e-15
8.925998827815037657e+03 2.130958077164080318e-15
8.927723205089550902e+03 2.185440718639134611e-15
8.929447582364064147e+03 2.328318659698463619e-15
8.931171959638577391e+03 2.368649709965503503e-15
8.932896336913090636e+03 2.294343744667620005e-15
8.934620714187603880e+03 2.163885847713880803e-15
8.936345091462117125e+03 2.095415092389632181e-15
8.938069468736630370e+03 2.118463917675605761e-15
8.939793846011143614e+03 2.170452682395706580e-15
8.941518223285656859e+03 2.149073570807008039e-15
8.943242600560170104e+03 1.991754776788177278e-15
8.944966977834683348e+03 1.835528019996594123e-15
8.946691355109196593e+03 1.752244140732525483e-15
8.948415732383709837e+03 1.667274454145183972e-15
8.950140109658223082e+03 1.609968334219575876e-15
8.951864486932736327e+03 1.644224358309789510e-15
8.953588864207249571e+03 1.691231510508850976e-15
8.955313241481762816e+03 1.682662184060597626e-15
8.957037618756276061e+03 1.647425613454818732e-15
8.958761996030789305e+03 1.626749856849696481e-15
8.960486373305302550e+03 1.662385379973632150e-15
8.962210750579815794e+03 1.704814424971902529e-15
8.963935127854329039e+03 1.695111344923749298e-15
8.965659505128842284e+03 1.674032082998378780e-15
8.967383882403355528e+03 1.678901040137433312e-15
8.969108259677868773e+03 1.722832509825896006e-15
8.970832636952382018e+03 1.764621092036923727e-15
8.972557014226895262e+03 1.748334766043591667e-15
8.974281391501408507e+03 1.731644511213537713e-15
8.976005768775921752e+03 1.779123249005983010e-15
8.977730146050434996e+03 1.904921617716876306e-15
8.979454523324948241e+03 2.080459878672910254e-15
8.981178900599461485e+03 2.241194544809780795e-15
8.982903277873974730e+03 2.334863471523660784e-15
8.984627655148487975e+03 2.335911674795887981e-15
8.986352032423001219e+03 2.279668051823491998e-15
8.988076409697514464e+03 2.214140524232715256e-15
8.989800786972027709e+03 2.184184992294830110e-15
8.991525164246540953e+03 2.189858207217302601e-15
8.993249541521054198e+03 2.204495148304093724e-15
8.994973918795567442e+03 2.221209861210499646e-15
8.996698296070080687e+03 2.249358036597180928e-15
8.998422673344593932e+03 2.332446463008670638e-15
9.000147050619107176e+03 2.448118976351612401e-15
9.001871427893620421e+03 2.514385116672394893e-15
9.003595805168133666e+03 2.500422625569855006e-15
9.005320182442646910e+03 2.417784608928067770e-15
9.007044559717160155e+03 2.347185048049132278e-15
9.008768936991673399e+03 2.343753082305094666e-15
9.010493314266186644e+03 2.404629128466024418e-15
9.012217691540699889e+03 2.454050748081234266e-15
9.013942068815213133e+03 2.397802042911154757e-15
9.015666446089726378e+03 2.325276964384873427e-15
9.017390823364239623e+03 2.318440137951110341e-15
9.019115200638752867e+03 2.329857083288914242e-15
9.020839577913266112e+03 2.284009730952880728e-15
9.022563955187779356e+03 2.097865135189565244e-15
9.024288332462292601e+03 1.910513940992886010e-15
9.026012709736805846e+03 1.886660857923494472e-15
9.027737087011319090e+03 1.928051758165786299e-15
9.029461464285832335e+03 1.949480209423662402e-15
9.031185841560345580e+03 1.954700896994064283e-15
9.032910218834858824e+03 1.947315828485190851e-15
9.034634596109372069e+03 1.934032446048112100e-15
9.036358973383885314e+03 1.899062902578955124e-15
9.038083350658398558e+03 1.837632896870521060e-15
9.039807727932911803e+03 1.780742140726422791e-15
9.041532105207425047e+03 1.761128457558039026e-15
9.043256482481938292e+03 1.805821515745201743e-15
9.044980859756451537e+03 1.821461343841541958e-15
9.046705237030964781e+03 1.717348924404490072e-15
9.048429614305478026e+03 1.609207275116467887e-15
9.050153991579991271e+03 1.585720004401171800e-15
9.051878368854504515e+03 1.635111342588517307e-15
9.053602746129017760e+03 1.715291799012964597e-15
9.055327123403531004e+03 1.770350105254796594e-15
9.057051500678044249e+03 1.787987025282525635e-15
9.058775877952557494e+03 1.788195818904023821e-15
9.060500255227070738e+03 1.842118783359179834e-15
9.062224632501583983e+03 1.937856164530254825e-15
9.063949009776097228e+03 1.977764545356614813e-15
9.065673387050610472e+03 1.984407613003693477e-15
9.067397764325123717e+03 2.016854692355927146e-15
9.069122141599636961e+03 2.077223577539688386e-15
9.070846518874150206e+03 2.148555821917998848e-15
9.072570896148663451e+03 2.197273345395803559e-15
9.074295273423176695e+03 2.215294606623349240e-15
9.076019650697689940e+03 2.218794758519640822e-15
9.077744027972203185e+03 2.297488566242538409e-15
9.079468405246716429e+03 2.480307498896696695e-15
9.081192782521229674e+03 2.590209600286468537e-15
9.082917159795742919e+03 2.565219799001861728e-15
9.084641537070256163e+03 2.485628771629585024e-15
9.086365914344769408e+03 2.423902516147848768e-15
9.088090291619282652e+03 2.427002021460089067e-15
9.089814668893795897e+03 2.431955893652105842e-15
9.091539046168309142e+03 2.403822753100238324e-15
9.093263423442822386e+03 2.386782567783849937e-15
9.094987800717335631e+03 2.425984734890436652e-15
9.096712177991848876e+03 2.546938075143035350e-15
9.098436555266362120e+03 2.630582790442634322e-15
9.100160932540875365e+03 2.571700236323067566e-15
9.101885309815388609e+03 2.408224148052408482e-15
9.103609687089901854e+03 2.202732472740857525e-15
9.105334064364415099e+03 2.025254082819137602e-15
9.107058441638928343e+03 1.908668467959055703e-15
9.108782818913441588e+03 1.858417603088483895e-15
9.110507196187954833e+03 1.868991115369059326e-15
9.112231573462468077e+03 1.910960327356089027e-15
9.113955950736981322e+03 1.925685995144105038e-15
9.115680328011494566e+03 1.905805708355572982e-15
9.117404705286007811e+03 1.878700018768724930e-15
9.119129082560521056e+03 1.824578001570964156e-15
9.120853459835034300e+03 1.738099537546325922e-15
9.122577837109547545e+03 1.682637725984245658e-15
9.124302214384060790e+03 1.680428875816043256e-15
9.126026591658574034e+03 1.701461656808433195e-15
9.127750968933087279e+03 1.706146596039696730e-15
9.129475346207600523e+03 1.663233577591188925e-15
9.131199723482113768e+03 1.585566373800363551e-15
9.132924100756627013e+03 1.516854531723502673e-15
9.134648478031140257e+03 1.537592333492011302e-15
9.136372855305653502e+03 1.620363122548280650e-15
9.138097232580166747e+03 1.671973369420077203e-15
9.139821609854679991e+03 1.703017021057828904e-15
9.141545987129193236e+03 1.747774665507219761e-15
9.143270364403706481e+03 1.826049933075055316e-15
9.144994741678219725e+03 1.923567777501258846e-15
9.146719118952732970e+03 1.989931326610975583e-15
9.148443496227246214e+03 2.020349126779824762e-15
9.150167873501759459e+03 2.035942156305829177e-15
9.151892250776272704e+03 2.077090381608732647e-15
9.153616628050785948e+03 2.156233540310148640e-15
9.155341005325299193e+03 2.233950295528388391e-15
9.157065382599812438e+03 2.261138570827593737e-15
9.158789759874325682e+03 2.202831787353923092e-15
9.160514137148838927e+03 2.194158381732275870e-15
9.162238514423352171e+03 2.340122699093162735e-15
9.163962891697865416e+03 2.523631751841096463e-15
9.165687268972378661e+03 2.650512840416817568e-15
9.167411646246891905e+03 2.683210218004964884e-15
9.169136023521405150e+03 2.684347147978416968e-15
9.170860400795918395e+03 2.730851586123283006e-15
9.172584778070431639e+03 2.720436680762080943e-15
9.174309155344944884e+03 2.587550763865037289e-15
9.176033532619458128e+03 2.387505298646094669e-15
9.177757909893971373e+03 2.206637294627699850e-15
9.179482287168484618e+03 2.135753554194960539e-15
9.181206664442997862e+03 2.147326988869769672e-15
9.182931041717511107e+03 2.186676963225652262e-15
9.184655418992024352e+03 2.249297685499689059e-15
9.186379796266537596e+03 2.307012392943228948e-15
9.188104173541050841e+03 2.308412326646803493e-15
9.189828550815564085e+03 2.249817975487540013e-15
9.191552928090077330e+03 2.158613491133696410e-15
9.193277305364590575e+03 2.102418149039293922e-15
9.195001682639103819e+03 2.097018949275258198e-15
9.196726059913617064e+03 2.048836538861881391e-15
9.198450437188130309e+03 1.932211536969752168e-15
9.200174814462643553e+03 1.781631948837513434e-15
9.201899191737156798e+03 1.674711191663839915e-15
9.203623569011670043e+03 1.668417525107503650e-15
9.205347946286183287e+03 1.718091348782758467e-15
9.207072323560696532e+03 1.779800875363786450e-15
9.208796700835209776e+03 1.830874420984378997e-15
9.210521078109723021e+03 1.831316783941082556e-15
9.212245455384236266e+03 1.761094470361030447e-15
9.213969832658749510e+03 1.727126649231120088e-15
9.215694209933262755e+03 1.773097244860979103e-15
9.217418587207776000e+03 1.772864840196076205e-15
9.219142964482289244e+03 1.714903752044003721e-15
9.220867341756802489e+03 1.674691392268697846e-15
9.222591719031315733e+03 1.689865352244048196e-15
9.224316096305828978e+03 1.766281911888252596e-15
9.226040473580342223e+03 1.852040080270369454e-15
9.227764850854855467e+03 1.900159598487412629e-15
9.229489228129368712e+03 1.881748490345893157e-15
9.231213605403881957e+03 1.886289222217886648e-15
9.232937982678395201e+03 2.017279691137211992e-15
9.234662359952908446e+03 2.153181892359428209e-15
9.236386737227421690e+03 2.200406096751223589e-15
9.238111114501934935e+03 2.208294514589002888e-15
9.239835491776448180e+03 2.217678157336922841e-15
9.241559869050961424e+03 2.256971380485339393e-15
9.243284246325474669e+03 2.322268091597989338e-15
9.245008623599987914e+03 2.397713104451693056e-15
9.246733000874501158e+03 2.476853933812504099e-15
9.248457378149014403e+03 2.545960599121903888e-15
9.250181755423527648e+03 2.585339796114466751e-15
9.251906132698040892e+03 2.602521859449520233e-15
9.253630509972554137e+03 2.621241922858550712e-15
9.255354887247067381e+03 2.682749643839895358e-15
9.257079264521580626e+03 2.792699179074713441e-15
9.258803641796093871e+03 2.881253509094835151e-15
9.260528019070607115e+03 2.923578474919711657e-15
9.262252396345120360e+03 2.934015403137542333e-15
9.263976773619633605e+03 2.878502981356863624e-15
9.265701150894146849e+03 2.744212472075035526e-15
9.267425528168660094e+03 2.615887404082482652e-15
9.269149905443173338e+03 2.552632254130952384e-15
9.270874282717686583e+03 2.563628224093970898e-15
9.272598659992199828e+03 2.568995871880721399e-15
9.274323037266713072e+03 2.470361638030036701e-15
9.276047414541226317e+03 2.303033879189975500e-15
9.277771791815739562e+03 2.136288031984678003e-15
9.279496169090252806e+03 2.045606166959290304e-15
9.281220546364766051e+03 2.019596326247952503e-15
9.282944923639279295e+03 1.980189600684603875e-15
9.284669300913792540e+03 1.878480425477149253e-15
9.286393678188305785e+03 1.730269247344551949e-15
9.288118055462819029e+03 1.734960751081156705e-15
9.289842432737332274e+03 1.918398547182402665e-15
9.291566810011845519e+03 2.058471538636899058e-15
9.293291187286358763e+03 2.058634168962771883e-15
9.295015564560872008e+03 1.915580468566887608e-15
9.296739941835385252e+03 1.728652155569125083e-15
9.298464319109898497e+03 1.601470793813602328e-15
9.300188696384411742e+03 1.586423253505629682e-15
9.301913073658924986e+03 1.628990682511657732e-15
9.303637450933438231e+03 1.603928036393587053e-15
9.305361828207951476e+03 1.525221311418243839e-15
9.307086205482464720e+03 1.471115705483836116e-15
9.308810582756977965e+03 1.590093659024319379e-15
9.310534960031491210e+03 1.835436116921817032e-15
9.312259337306004454e+03 1.896377808136158992e-15
9.313983714580517699e+03 1.823794919611227555e-15
9.315708091855030943e+03 1.826752970421276386e-15
9.317432469129544188e+03 1.914938629351105662e-15
9.319156846404057433e+03 2.014644359880067050e-15
9.320881223678570677e+03 1.945511648307539192e-15
9.322605600953083922e+03 1.774817462897734181e-15
9.324329978227597167e+03 1.760394291751006361e-15
9.326054355502110411e+03 1.842668507741947875e-15
9.327778732776623656e+03 1.891481957701029136e-15
9.329503110051136900e+03 1.906702504488478472e-15
9.331227487325650145e+03 1.933732596384784078e-15
9.332951864600163390e+03 2.061607889882344918e-15
9.334676241874676634e+03 2.251879018406446539e-15
9.336400619149189879e+03 2.400516571748867976e-15
9.338124996423703124e+03 2.421825803119418037e-15
9.339849373698216368e+03 2.318705894538311378e-15
9.341573750972729613e+03 2.282676077577428832e-15
9.343298128247242857e+03 2.300283563210240786e-15
9.345022505521756102e+03 2.193048345054899109e-15
9.346746882796269347e+03 2.105995380933785646e-15
9.348471260070782591e+03 2.214520630267795623e-15
9.350195637345295836e+03 2.431834344424174850e-15
9.351920014619809081e+03 2.650600084810384761e-15
9.353644391894322325e+03 2.788310066100278470e-15
9.355368769168835570e+03 2.804018292107109470e-15
9.357093146443348815e+03 2.700439715185064607e-15
9.358817523717862059e+03 2.497321002675246572e-15
9.360541900992375304e+03 2.273671905589878806e-15
9.362266278266888548e+03 2.229445562556653208e-15
9.363990655541401793e+03 2.306316555377059541e-15
9.365715032815915038e+03 2.237200996221713582e-15
9.367439410090428282e+03 2.118999242498270479e-15
9.369163787364941527e+03 2.099394664934069697e-15
9.370888164639454772e+03 2.044374369295745737e-15
9.372612541913968016e+03 1.872761682533761844e-15
9.374336919188481261e+03 1.614498266421491874e-15
9.376061296462994505e+03 1.442227223301254576e-15
9.377785673737507750e+03 1.545676839457079971e-15
9.379510051012020995e+03 1.801026885747268776e-15
9.381234428286534239e+03 1.993288118180944375e-15
9.382958805561047484e+03 1.871173072241186404e-15
9.384683182835560729e+03 1.542004951630732579e-15
9.386407560110073973e+03 1.407848697071044288e-15
9.388131937384587218e+03 1.496980703561193431e-15
9.389856314659100462e+03 1.677260654955956953e-15
9.391580691933613707e+03 1.770215956411775194e-15
9.393305069208126952e+03 1.698202274027398647e-15
9.395029446482640196e+03 1.551262492348630048e-15
9.396753823757153441e+03 1.468241616814683868e-15
9.398478201031666686e+03 1.565696569044553767e-15
9.400202578306179930e+03 1.664654263601971201e-15
9.401926955580693175e+03 1.627505198480410503e-15
9.403651332855206419e+03 1.584331082125911561e-15
9.405375710129719664e+03 1.593660408886088831e-15
9.407100087404232909e+03 1.636581474147595552e-15
9.408824464678746153e+03 1.716072657511214655e-15
9.410548841953259398e+03 1.838065730706568007e-15
9.412273219227772643e+03 2.015415159862068463e-15
9.413997596502285887e+03 2.235324182968834866e-15
9.415721973776799132e+03 2.448422637663203068e-15
9.417446351051312377e+03 2.622892366556275716e-15
9.419170728325825621e+03 2.740154337224740173e-15
9.420895105600338866e+03 2.741130330938213941e-15
9.422619482874852110e+03 2.644228702981137914e-15
9.424343860149365355e+03 2.670371316106957826e-15
9.426068237423878600e+03 2.802610311590536009e-15
9.427792614698391844e+03 2.807346919831582056e-15
9.429516991972905089e+03 2.695559534859458956e-15
9.431241369247418334e+03 2.570099555810993752e-15
9.432965746521931578e+03 2.520793556193084116e-15
9.434690123796444823e+03 2.584629558988194020e-15
9.436414501070958067e+03 2.712484311936783944e-15
9.438138878345471312e+03 2.822926820346904030e-15
9.439863255619984557e+03 2.827140385743020547e-15
9.441587632894497801e+03 2.629406473437134913e-15
9.443312010169011046e+03 2.258197460676489993e-15
9.445036387443524291e+03 2.008080489813556663e-15
9.446760764718037535e+03 2.000151414394309157e-15
9.448485141992550780e+03 2.154218237170393846e-15
9.450209519267064024e+03 2.297252879324964900e-15
9.451933896541577269e+03 2.271284331469805746e-15
9.453658273816090514e+03 2.104708102612195923e-15
9.455382651090603758e+03 1.932059918072193648e-15
9.457107028365117003e+03 1.992971327858671267e-15
9.458831405639630248e+03 2.180518610182639871e-15
9.460555782914143492e+03 2.212173501970953957e-15
9.462280160188656737e+03 2.075419185603799913e-15
9.464004537463169981e+03 1.870317145447985933e-15
9.465728914737683226e+03 1.801184222117221262e-15
9.467453292012196471e+03 1.893146800958857463e-15
9.469177669286709715e+03 1.985284927378812118e-15
9.470902046561222960e+03 1.939506819986216643e-15
9.472626423835736205e+03 1.701650121639197277e-15
9.474350801110249449e+03 1.491955680601607295e-15
9.476075178384762694e+03 1.456398402146174241e-15
9.477799555659275939e+03 1.552216992601067238e-15
9.479523932933789183e+03 1.645603645585274732e-15
9.481248310208302428e+03 1.588953129160841464e-15
9.482972687482815672e+03 1.550381895720840796e-15
9.484697064757328917e+03 1.672049390627093277e-15
9.486421442031842162e+03 1.822279365910352798e-15
9.488145819306355406e+03 1.921428172276494484e-15
9.489870196580868651e+03 1.962373744946767362e-15
9.491594573855381896e+03 1.948247564727170582e-15
9.493318951129895140e+03 1.892705496793337973e-15
9.495043328404408385e+03 1.788909655920322382e-15
9.496767705678921629e+03 1.677480142368414223e-15
9.498492082953434874e+03 1.675566377303211538e-15
9.500216460227948119e+03 1.760389209553322835e-15
9.501940837502461363e+03 1.832900947310684911e-15
9.503665214776974608e+03 1.920793321082527386e-15
9.505389592051487853e+03 2.054306254118776036e-15
9.507113969326001097e+03 2.203598987445898674e-15
9.508838346600514342e+03 2.300371231120281607e-15
9.510562723875027586e+03 2.252217619827111446e-15
9.512287101149540831e+03 2.178012874966424837e-15
9.514011478424052257e+03 2.229628098156786510e-15
9.515735855698565501e+03 2.340733621606369899e-15
9.517460232973078746e+03 2.416963834002178353e-15
9.519184610247591991e+03 2.380091854533488219e-15
9.520908987522105235e+03 2.256833102356700128e-15
9.522633364796618480e+03 2.142341776458704487e-15
9.524357742071131725e+03 2.083393153769251896e-15
9.526082119345644969e+03 2.097116781580666070e-15
9.527806496620158214e+03 2.152052373924264600e-15
9.529530873894671458e+03 2.253856205063574890e-15
9.531255251169184703e+03 2.452036080216189913e-15
9.532979628443697948e+03 2.558115733673239911e-15
9.534704005718211192e+03 2.400838232510587797e-15
9.536428382992724437e+03 2.284138268202626568e-15
9.538152760267237682e+03 2.384642750800848761e-15
9.539877137541750926e+03 2.545224527490739901e-15
9.541601514816264171e+03 2.579707238773462467e-15
9.543325892090777415e+03 2.336498245111861584e-15
9.545050269365290660e+03 1.972018909117152080e-15
9.546774646639803905e+03 1.715193754949319912e-15
9.548499023914317149e+03 1.751508810255190344e-15
9.550223401188830394e+03 1.982774745239623999e-15
9.551947778463343639e+03 2.033530441746759371e-15
9.553672155737856883e+03 1.886373925512612078e-15
9.555396533012370128e+03 1.681965922977954591e-15
9.557120910286883372e+03 1.521129718766531941e-15
9.558845287561396617e+03 1.462511862442982154e-15
9.560569664835909862e+03 1.484298926274902047e-15
9.562294042110423106e+03 1.532117218400077911e-15
9.564018419384936351e+03 1.540138726289694542e-15
9.565742796659449596e+03 1.459875048878179517e-15
9.567467173933962840e+03 1.306987401843791221e-15
9.569191551208476085e+03 1.238701405581162443e-15
9.570915928482989329e+03 1.310599467968238778e-15
9.572640305757502574e+03 1.449362840607161616e-15
9.574364683032015819e+03 1.578521812536286349e-15
9.576089060306529063e+03 1.643113686357702309e-15
9.577813437581042308e+03 1.701626828233147783e-15
9.579537814855555553e+03 1.785562393471010201e-15
9.581262192130068797e+03 1.842244567751847098e-15
9.582986569404582042e+03 1.843854989142814337e-15
9.584710946679095287e+03 1.787786066715789553e-15
9.586435323953608531e+03 1.725800725031311888e-15
9.588159701228121776e+03 1.704049024824939862e-15
9.589884078502635020e+03 1.706447504494208820e-15
9.591608455777148265e+03 1.718385798611047743e-15
9.593332833051661510e+03 1.732479050424820012e-15
9.595057210326174754e+03 1.808759661280990097e-15
9.596781587600687999e+03 2.000460157903583350e-15
9.598505964875201244e+03 2.209451985111425890e-15
9.600230342149714488e+03 2.345317763916910173e-15
9.601954719424227733e+03 2.383169548747336719e-15
9.603679096698740977e+03 2.355304917639748814e-15
9.605403473973254222e+03 2.330888134143959539e-15
9.607127851247767467e+03 2.354736346773904365e-15
9.608852228522280711e+03 2.428846647460972119e-15
9.610576605796793956e+03 2.461538731093199095e-15
9.612300983071307201e+03 2.429067934818442305e-15
9.614025360345820445e+03 2.395274920113021552e-15
9.615749737620333690e+03 2.400046680221378653e-15
9.617474114894846934e+03 2.453355969306248927e-15
9.619198492169360179e+03 2.488787145731659496e-15
9.620922869443873424e+03 2.442898712297684148e-15
9.622647246718386668e+03 2.282304865388294635e-15
9.624371623992899913e+03 2.091773909507622757e-15
9.626096001267413158e+03 2.017519824977758586e-15
9.627820378541926402e+03 2.039379627764023942e-15
9.629544755816439647e+03 2.082210907533121706e-15
9.631269133090952892e+03 2.070300353745305362e-15
9.632993510365466136e+03 1.986358118122983317e-15
9.634717887639979381e+03 1.884854560163474677e-15
9.636442264914492625e+03 1.817254978225477102e-15
9.638166642189005870e+03 1.810097549821178264e-15
9.639891019463519115e+03 1.782989530893725263e-15
9.641615396738032359e+03 1.688615766888611289e-15
9.643339774012545604e+03 1.579093665654801408e-15
9.645064151287058849e+03 1.496584292141878419e-15
9.646788528561572093e+03 1.467382196010575974e-15
9.648512905836085338e+03 1.465130041282945196e-15
9.650237283110598582e+03 1.459951387722550811e-15
9.651961660385111827e+03 1.464134565811684580e-15
9.653686037659625072e+03 1.495516077716272339e-15
9.655410414934138316e+03 1.573389004634162102e-15
9.657134792208651561e+03 1.638959942663485627e-15
9.658859169483164806e+03 1.621751197790593634e-15
9.660583546757678050e+03 1.564979026259110968e-15
9.662307924032191295e+03 1.523095893995345985e-15
9.664032301306704539e+03 1.526854708577905350e-15
9.665756678581217784e+03 1.569967415043728356e-15
9.667481055855731029e+03 1.618737031047789206e-15
9.669205433130244273e+03 1.659778530199338634e-15
9.670929810404757518e+03 1.697017274934189881e-15
9.672654187679270763e+03 1.772173026036406255e-15
9.674378564953784007e+03 1.874812349299064505e-15
9.676102942228297252e+03 1.930850778539988134e-15
9.677827319502810496e+03 1.927220183569819389e-15
9.679551696777323741e+03 1.889280942587588837e-15
9.681276074051836986e+03 1.875202407971275111e-15
9.683000451326350230e+03 1.918814863875978154e-15
9.684724828600863475e+03 1.993667165424840675e-15
9.686449205875376720e+03 2.067027841953588373e-15
9.688173583149889964e+03 2.109926884358466481e-15
9.689897960424403209e+03 2.188473520106778633e-15
9.691622337698916454e+03 2.338617945062365470e-15
9.693346714973429698e+03 2.411059167326868626e-15
9.695071092247942943e+03 2.354765992927058266e-15
9.696795469522456187e+03 2.259411894164615846e-15
9.698519846796969432e+03 2.241390632937070165e-15
9.700244224071482677e+03 2.381799472955152888e-15
9.701968601345995921e+03 2.544619957724637144e-15
9.703692978620509166e+03 2.589010625149630075e-15
9.705417355895022411e+03 2.452240426914715013e-15
9.707141733169535655e+03 2.249867526914954390e-15
9.708866110444048900e+03 2.206111498925691743e-15
9.710590487718562144e+03 2.272956586265922549e-15
9.712314864993075389e+03 2.332686385090980419e-15
9.714039242267588634e+03 2.350036372707827066e-15
9.715763619542101878e+03 2.305406841991708422e-15
9.717487996816615123e+03 2.200701711249815340e-15
9.719212374091128368e+03 2.064096896197851680e-15
9.720936751365641612e+03 1.940031133380567055e-15
9.722661128640154857e+03 1.928797994192317337e-15
9.724385505914668101e+03 2.016571995109781024e-15
9.726109883189181346e+03 1.948806394714121606e-15
9.727834260463694591e+03 1.703090289407766401e-15
9.729558637738207835e+03 1.448847526937875781e-15
9.731283015012721080e+03 1.322708121586594222e-15
9.733007392287234325e+03 1.381240745219826545e-15
9.734731769561747569e+03 1.466769791189711115e-15
9.736456146836260814e+03 1.471345251412542032e-15
9.738180524110774058e+03 1.393619919985711331e-15
9.739904901385287303e+03 1.319987875276487036e-15
9.741629278659800548e+03 1.344437693057219229e-15
9.743353655934313792e+03 1.318054840211734316e-15
9.745078033208827037e+03 1.161551103646399005e-15
9.746802410483340282e+03 1.038835299588800921e-15
9.748526787757853526e+03 1.011018843480088105e-15
9.750251165032366771e+03 1.044787082471801670e-15
9.751975542306880016e+03 1.127010476485907926e-15
9.753699919581393260e+03 1.231785699204186301e-15
9.755424296855906505e+03 1.298799663738275934e-15
9.757148674130419749e+03 1.285028707960933925e-15
9.758873051404932994e+03 1.174590434715550111e-15
9.760597428679446239e+03 1.077198586440250658e-15
9.762321805953959483e+03 1.125331657184449902e-15
9.764046183228472728e+03 1.218361815176981743e-15
9.765770560502985973e+03 1.272490291000965331e-15
9.767494937777499217e+03 1.353045030108980615e-15
9.769219315052012462e+03 1.452997670742066632e-15
9.770943692326525706e+03 1.511394239708146233e-15
9.772668069601038951e+03 1.540037399973379247e-15
9.774392446875552196e+03 1.569051560669509644e-15
9.776116824150065440e+03 1.618757995113233750e-15
9.777841201424578685e+03 1.662068060255767008e-15
9.779565578699091930e+03 1.608843686223858978e-15
9.781289955973605174e+03 1.556789382329464358e-15
9.783014333248118419e+03 1.661382492964083059e-15
9.784738710522631663e+03 1.848538657824656990e-15
9.786463087797144908e+03 2.024462742288165272e-15
9.788187465071658153e+03 2.170023236691448650e-15
9.789911842346171397e+03 2.255278796898488487e-15
9.791636219620684642e+03 2.252379614878273831e-15
9.793360596895197887e+03 2.172327801582690787e-15
9.795084974169711131e+03 2.054736123339507593e-15
9.796809351444224376e+03 1.983915275103101915e-15
9.798533728718737621e+03 1.980977553083787188e-15
9.800258105993250865e+03 1.975477556399028202e-15
9.801982483267764110e+03 1.928860462872177342e-15
9.803706860542277354e+03 1.835743801639907156e-15
9.805431237816790599e+03 1.776878611695759114e-15
9.807155615091303844e+03 1.798081752189665573e-15
9.808879992365817088e+03 1.825644839568030947e-15
9.810604369640330333e+03 1.821411792414127581e-15
9.812328746914843578e+03 1.787460382547570274e-15
9.814053124189356822e+03 1.743215828305978710e-15
9.815777501463870067e+03 1.715832206033312841e-15
9.817501878738383311e+03 1.746411365978613964e-15
9.819226256012896556e+03 1.786759674541954154e-15
9.820950633287409801e+03 1.667665465729460238e-15
9.822675010561923045e+03 1.476749215736906061e-15
9.824399387836436290e+03 1.410973189855228589e-15
9.826123765110949535e+03 1.479035463540663824e-15
9.827848142385462779e+03 1.608343725026742128e-15
9.829572519659976024e+03 1.651372045835194924e-15
9.831296896934489268e+03 1.556914425568302774e-15
9.833021274209002513e+03 1.376714730545291598e-15
9.834745651483515758e+03 1.239774278687978421e-15
9.836470028758029002e+03 1.243511388051264394e-15
9.838194406032542247e+03 1.262759470623789522e-15
9.839918783307055492e+03 1.244654988409176107e-15
9.841643160581568736e+03 1.289177898853059116e-15
9.843367537856081981e+03 1.338596659732071981e-15
9.845091915130595225e+03 1.279585356604522571e-15
9.846816292405108470e+03 1.159732100392170395e-15
9.848540669679621715e+03 1.062253113602422156e-15
9.850265046954134959e+03 1.068508981313487198e-15
9.851989424228648204e+03 1.150451478026460247e-15
9.853713801503161449e+03 1.188542232027130913e-15
9.855438178777674693e+03 1.153228157906678250e-15
9.857162556052187938e+03 1.076635097772089735e-15
9.858886933326701183e+03 1.097310430860738359e-15
9.860611310601214427e+03 1.227547569852599409e-15
9.862335687875727672e+03 1.275511234007347793e-15
9.864060065150240916e+03 1.229656681891262617e-15
9.865784442424754161e+03 1.180132253652079778e-15
9.867508819699267406e+03 1.175715823865095856e-15
9.869233196973780650e+03 1.232831043740216515e-15
9.870957574248293895e+03 1.303507049342641708e-15
9.872681951522807140e+03 1.382296995305052657e-15
9.874406328797320384e+03 1.503553996869242022e-15
9.876130706071833629e+03 1.636292741791700242e-15
9.877855083346346873e+03 1.731986500765991636e-15
9.879579460620860118e+03 1.759233433096794343e-15
9.881303837895373363e+03 1.726344626062567555e-15
9.883028215169886607e+03 1.694438589005392570e-15
9.884752592444399852e+03 1.694327627689302257e-15
9.886476969718913097e+03 1.735472888376890337e-15
9.888201346993426341e+03 1.824465134430742520e-15
9.889925724267939586e+03 1.967711111305653522e-15
9.891650101542452830e+03 2.197788129669497360e-15
9.893374478816966075e+03 2.419225411971347335e-15
9.895098856091479320e+03 2.439021418981627588e-15
9.896823233365992564e+03 2.341782671911544350e-15
9.898547610640505809e+03 2.274762672267705531e-15
9.900271987915019054e+03 2.190905139940108916e-15
9.901996365189532298e+03 2.071473917893726195e-15
9.903720742464045543e+03 1.968706375018677325e-15
9.905445119738558788e+03 1.941222273462643415e-15
9.907169497013072032e+03 2.026964877614354475e-15
9.908893874287585277e+03 2.089303749675192404e-15
9.910618251562098521e+03 2.043154218335225918e-15
9.912342628836611766e+03 2.052638658003869132e-15
9.914067006111125011e+03 2.080803350533021873e-15
9.915791383385638255e+03 1.906852005803668856e-15
9.917515760660151500e+03 1.663531097913911998e-15
9.919240137934664745e+03 1.559378656170102347e-15
9.920964515209177989e+03 1.587209405959800080e-15
9.922688892483691234e+03 1.650593834314905035e-15
9.924413269758204478e+03 1.566558213310148204e-15
9.926137647032717723e+03 1.389870211007334950e-15
9.927862024307230968e+03 1.307497950952748750e-15
9.929586401581744212e+03 1.418989192030688067e-15
9.931310778856257457e+03 1.674758096113294122e-15
9.933035156130770702e+03 1.704645230140688483e-15
9.934759533405283946e+03 1.513918715528319268e-15
9.936483910679797191e+03 1.479978317090076267e-15
9.938208287954310435e+03 1.569444160440562012e-15
9.939932665228823680e+03 1.612908914975087586e-15
9.941657042503336925e+03 1.538594585226849953e-15
9.943381419777850169e+03 1.365514837400221611e-15
9.945105797052363414e+03 1.238705746625017121e-15
9.946830174326876659e+03 1.224888945189404974e-15
9.948554551601389903e+03 1.320034673846822836e-15
9.950278928875903148e+03 1.451764390770864371e-15
9.952003306150416392e+03 1.540853304459821951e-15
9.953727683424929637e+03 1.543480165387494350e-15
9.955452060699442882e+03 1.501612597354135166e-15
9.957176437973956126e+03 1.532125371092195234e-15
9.958900815248469371e+03 1.574813608172325428e-15
9.960625192522982616e+03 1.540004577446673142e-15
9.962349569797495860e+03 1.520481526803645587e-15
9.964073947072009105e+03 1.569123770228263073e-15
9.965798324346522350e+03 1.637010919851853482e-15
9.967522701621035594e+03 1.670965082575489365e-15
9.969247078895548839e+03 1.632582102208015966e-15
9.970971456170062083e+03 1.622155232506433935e-15
9.972695833444575328e+03 1.707673055289767386e-15
9.974420210719088573e+03 1.773782388636189426e-15
9.976144587993601817e+03 1.795052762370284195e-15
9.977868965268115062e+03 1.847542123562212306e-15
9.979593342542628307e+03 1.932296028506240784e-15
9.981317719817141551e+03 2.019334804825487738e-15
9.983042097091654796e+03 2.055614708264047116e-15
9.984766474366168040e+03 2.055063501573621380e-15
9.986490851640681285e+03 2.153891494210990500e-15
9.988215228915194530e+03 2.279331991501668854e-15
9.989939606189707774e+03 2.254890432292172391e-15
9.991663983464221019e+03 2.140106880027374016e-15
9.993388360738734264e+03 2.040274306314561296e-15
9.995112738013247508e+03 1.998186297956679180e-15
9.996837115287760753e+03 2.063268921491910601e-15
9.998561492562273997e+03 2.278123487244173781e-15
1.000028586983678724e+04 2.489213415062365223e-15

